QF3: Fast Flow RL with Filtered Q-Gradients

Flow policies have become a standard policy class for learning robot behaviors from demonstrations, but reinforcement learning is still critical for improving pre-trained flow policies or learning them from scratch through interaction. We introduce QF3 (Fast Flow RL with Filtered Q-Gradients), an online off-policy RL algorithm that trains a flow policy with flow matching plus the critic's action gradient, backpropagated through a one-step prediction of the flow's output. To keep updates where the critic and this prediction are reliable, QF3 applies the critic gradient only to action dimensions that stay near the replay action. To our knowledge, QF3 is the first off-policy flow RL method to train humanoid locomotion policies from scratch and transfer them zero-shot to hardware. Paired with a high-throughput off-policy training recipe, it trains humanoid locomotion and motion-tracking policies with a 10x wall-clock speedup over FPO++, a recent on-policy flow RL method. We further apply QF3 to fine-tune pretrained flow-based manipulation policies on both ABC-Sim and Robomimic tasks. These results suggest that QF3 can both learn robot policies from scratch and refine those acquired from demonstrations. Website: https://qf3-rl.github.io/

==> figures/data/locomotion/tidy/smoothed/locomotion_motion_hours__FLOP.csv <==
step,mean,lo,hi
0.0549288,86.1186,81.3862,90.8511
0.0985247,126.744,121.567,131.921
0.142121,162.397,157.752,167.042
0.185716,207.226,201.246,213.207
0.229312,253.242,247.612,258.871
0.272908,292.77,286.971,298.569
0.316504,329.206,323.511,334.902
0.3601,362.302,356.691,367.914
0.403696,392.528,387.048,398.007
0.447291,419.318,414.38,424.256
0.490887,439.789,435.621,443.956
0.534483,454.223,451.149,457.297
0.578079,462.899,460.457,465.341
0.621675,468.354,466.084,470.623
0.665271,472.554,470.851,474.257
0.708867,475.51,474.284,476.735
0.752462,477.26,476.199,478.321
0.796058,478.452,477.303,479.6
0.839654,479.41,478.098,480.721
0.88325,480.183,478.752,481.613
0.926846,480.892,479.352,482.433
0.970442,481.61,479.987,483.234
1.01404,482.213,480.437,483.989
1.05763,482.718,480.905,484.531
1.10123,483.141,481.367,484.915
1.14483,483.607,481.985,485.229
1.18842,484.005,482.528,485.481
1.23202,484.4,483.06,485.739
1.27561,484.757,483.545,485.968
1.31921,485.135,484.051,486.218
1.3628,485.461,484.558,486.365
1.4064,485.817,485.028,486.606
1.45,486.135,485.482,486.789
1.49359,486.406,485.782,487.03
1.53719,486.662,486.043,487.282
1.58078,486.946,486.382,487.51
1.62438,487.19,486.674,487.707
1.66798,487.46,486.969,487.95
1.71157,487.65,487.11,488.189
1.75517,487.838,487.177,488.498
1.79876,488.016,487.275,488.756
1.84236,488.165,487.323,489.007
1.88595,488.312,487.407,489.216
1.92955,488.45,487.456,489.444
1.97315,488.563,487.48,489.647
2.01674,488.678,487.563,489.793
2.06034,488.821,487.721,489.922
2.10393,488.932,487.887,489.976
2.14753,489.061,488.127,489.996
2.19113,489.234,488.379,490.09
2.23472,489.366,488.602,490.129
2.27832,489.449,488.797,490.101
2.32191,489.5,488.958,490.042
2.36551,489.512,489.01,490.014
2.4091,489.562,489.049,490.074
2.4527,489.539,488.971,490.106
2.4963,489.588,488.991,490.184
2.53989,489.651,489.037,490.264
2.58349,489.763,489.199,490.326
2.62708,489.964,489.422,490.505
2.67068,490.251,489.676,490.824
2.71428,490.574,489.945,491.204
2.75787,490.908,490.26,491.555
2.80147,491.117,490.44,491.793
2.84506,491.31,490.587,492.032
2.88866,491.436,490.667,492.205
2.93226,491.484,490.633,492.335
2.97585,491.384,490.375,492.393
3.01945,491.216,490.017,492.414
3.06304,490.957,489.623,492.291
3.10664,490.782,489.387,492.176
3.15023,490.7,489.218,492.181
3.19383,490.751,489.224,492.277
3.23743,490.795,489.321,492.27
3.28102,490.904,489.497,492.31
3.32462,491.044,489.73,492.358
3.36821,491.25,490.032,492.468
3.41181,491.481,490.402,492.561
3.45541,491.743,490.791,492.694
3.499,491.877,491.066,492.689
3.5426,491.962,491.261,492.663
3.58619,491.993,491.358,492.629
3.62979,492.075,491.422,492.728
3.67338,492.124,491.423,492.825
3.71698,492.132,491.343,492.921
3.76058,492.136,491.286,492.986
3.80417,492.16,491.252,493.068
3.84777,492.131,491.153,493.109
3.89136,492.116,491.083,493.149
3.93496,492.12,491.091,493.149
3.97856,492.107,491.091,493.122
4.02215,492.109,491.176,493.041
4.06575,492.154,491.315,492.992
4.10934,492.232,491.515,492.949
4.15294,492.272,491.646,492.897
4.19653,492.287,491.706,492.867
4.24013,492.336,491.793,492.879
4.28373,492.334,491.83,492.837
4.32732,492.265,491.768,492.762
4.37092,492.207,491.692,492.722
4.41451,492.074,491.506,492.642
4.45811,491.914,491.313,492.516
4.50171,491.741,491.043,492.44
4.5453,491.664,490.922,492.406
4.5889,491.616,490.854,492.378
4.63249,491.615,490.798,492.432
4.67609,491.63,490.706,492.554
4.71968,491.699,490.72,492.679
4.76328,491.762,490.728,492.797
4.80688,491.86,490.844,492.875
4.85047,491.982,490.976,492.987
4.89407,492.102,491.15,493.054
4.93766,492.18,491.232,493.127
4.98126,492.276,491.37,493.182
5.02486,492.371,491.529,493.213
5.06845,492.519,491.762,493.277
5.11205,492.612,491.811,493.413
5.15564,492.674,491.813,493.535
5.19924,492.705,491.69,493.72
5.24284,492.698,491.556,493.84
5.28643,492.706,491.46,493.953
5.33003,492.714,491.385,494.044
5.37362,492.687,491.262,494.113
5.41722,492.643,491.257,494.028
5.46081,492.584,491.187,493.982
5.50441,492.608,491.27,493.947
5.54801,492.684,491.433,493.935
5.5916,492.754,491.617,493.891
5.6352,492.782,491.709,493.854
5.67879,492.826,491.844,493.807
5.72239,492.833,491.92,493.746
5.76599,492.875,492.013,493.737
5.80958,492.891,492.016,493.767
5.85318,492.87,492.053,493.687
5.89677,492.82,492.028,493.612
5.94037,492.791,492.042,493.542
5.98396,492.751,492.008,493.494
6.02756,492.745,492.068,493.421
6.07116,492.715,492.053,493.377
6.11475,492.695,492.047,493.343
6.15835,492.665,492.043,493.287
6.20194,492.651,492.005,493.297
6.24554,492.682,491.959,493.404
6.28914,492.743,491.979,493.506
6.33273,492.81,491.977,493.642
6.37633,492.956,492.094,493.818
6.41992,493.092,492.161,494.023
6.46352,493.269,492.315,494.224
6.50711,493.42,492.46,494.38
6.55071,493.549,492.612,494.487
6.59431,493.603,492.703,494.504
6.6379,493.643,492.772,494.514
6.6815,493.63,492.81,494.45
6.72509,493.594,492.823,494.365
6.76869,493.536,492.826,494.246
6.81229,493.519,492.867,494.172
6.85588,493.488,492.869,494.106
6.89948,493.544,492.901,494.187
6.94307,493.56,492.864,494.255
6.98667,493.593,492.788,494.398
7.03027,493.627,492.764,494.49
7.07386,493.626,492.692,494.559
7.11746,493.593,492.615,494.571
7.16105,493.545,492.5,494.589
7.20465,493.445,492.334,494.555
7.24824,493.329,492.152,494.506
7.29184,493.213,492.018,494.407
7.33544,493.16,491.999,494.322
7.37903,493.13,491.997,494.262
7.42263,493.107,491.973,494.241
7.46622,493.095,491.957,494.233
7.50982,493.086,491.891,494.28
7.55342,493.076,491.884,494.268
7.59701,493.089,491.913,494.265
7.64061,493.105,491.901,494.309
7.6842,493.03,491.733,494.326
7.7278,492.902,491.48,494.324
7.77139,492.807,491.313,494.3
7.81499,492.728,491.138,494.319
7.85859,492.676,491.023,494.329
7.90218,492.642,490.972,494.312
7.94578,492.649,490.961,494.336
7.98937,492.664,490.957,494.371
8.03297,492.673,491.012,494.333
8.07657,492.741,491.211,494.272
8.12016,492.831,491.437,494.225
8.16376,492.917,491.673,494.16
8.20735,492.973,491.917,494.03
8.25095,493.039,492.149,493.929
8.29454,493.1,492.38,493.82
8.33814,493.189,492.601,493.776
8.38174,493.304,492.847,493.761
8.42533,493.395,492.982,493.807
8.46893,493.43,493.057,493.803
8.51252,493.465,493.093,493.838
8.55612,493.512,493.135,493.89
8.59972,493.51,493.12,493.9
8.64331,493.47,493.075,493.866
8.68691,493.443,493.031,493.855
8.7305,493.364,492.93,493.798
8.7741,493.241,492.711,493.772
8.81769,493.196,492.636,493.758
8.86129,493.203,492.602,493.805
8.90489,493.225,492.601,493.85
8.94848,493.262,492.638,493.887
8.99208,493.341,492.701,493.982
9.03567,493.444,492.788,494.1
9.07927,493.554,492.903,494.206
9.12287,493.664,492.983,494.344
9.16646,493.768,493.104,494.433
9.21006,493.844,493.214,494.474
9.25365,493.894,493.283,494.506
9.29725,493.941,493.369,494.514
9.34085,493.964,493.405,494.522
9.38444,494.01,493.456,494.564
9.42804,494.062,493.49,494.634
9.47163,494.06,493.444,494.675
9.51523,494.041,493.416,494.667
9.55882,494.029,493.429,494.628
9.60242,494.031,493.433,494.63
9.64602,494.034,493.489,494.579
9.68961,494.021,493.517,494.525
9.73321,493.999,493.512,494.486
9.7768,494.019,493.571,494.467
9.8204,493.979,493.553,494.404
9.864,493.975,493.586,494.364
9.90759,493.954,493.596,494.312
9.95119,493.962,493.6,494.323
9.99478,493.94,493.552,494.327
10.0384,493.957,493.487,494.426
10.082,493.942,493.365,494.52
10.1256,493.971,493.306,494.634
10.1692,493.927,493.199,494.654
10.2128,493.934,493.165,494.703
10.2564,493.949,493.142,494.756
10.3,493.986,493.163,494.81
10.3435,493.965,493.138,494.791
10.3871,493.947,493.121,494.773
10.4307,493.892,493.09,494.693
10.4743,493.827,493.061,494.593
10.5179,493.724,492.958,494.49
10.5615,493.619,492.833,494.404
10.6051,493.493,492.711,494.276
10.6487,493.322,492.52,494.124
10.6923,493.198,492.361,494.034
10.7359,493.119,492.265,493.973
10.7795,493.092,492.231,493.953
10.8231,493.077,492.152,494.002
10.8667,493.11,492.1,494.12
10.9103,493.153,492.095,494.212
10.9539,493.178,492.037,494.319
10.9975,493.228,491.974,494.482
11.0411,493.325,492.012,494.638
11.0847,493.357,492.004,494.709
11.1283,493.398,491.984,494.812
11.1719,493.416,492.01,494.823
11.2155,493.414,492.082,494.746
11.2591,493.433,492.198,494.667
11.3027,493.488,492.376,494.6
11.3463,493.589,492.577,494.601
11.3899,493.656,492.739,494.574
11.4334,493.725,492.88,494.569
11.477,493.789,493,494.579
11.5206,493.849,493.145,494.552
11.5642,493.856,493.155,494.558
11.6078,493.841,493.109,494.572
11.6514,493.791,493.016,494.566
11.695,493.671,492.804,494.538
11.7386,493.53,492.62,494.439
11.7822,493.404,492.494,494.314
11.8258,493.317,492.4,494.234
11.8694,493.226,492.288,494.165
11.913,493.177,492.233,494.121
11.9566,493.122,492.142,494.103
12.0002,493.121,492.13,494.112
12.0438,493.133,492.136,494.129
12.0874,493.165,492.176,494.154
12.131,493.183,492.177,494.189
12.1746,493.177,492.127,494.227
12.2182,493.163,492.061,494.266
12.2618,493.173,492.013,494.333
12.3054,493.164,491.943,494.384
12.349,493.174,491.983,494.366
12.3926,493.19,491.989,494.39
12.4362,493.229,492.051,494.407
12.4797,493.29,492.147,494.432
12.5233,493.388,492.295,494.481
12.5669,493.509,492.445,494.573
12.6105,493.577,492.576,494.577
12.6541,493.684,492.77,494.598
12.6977,493.787,492.916,494.657
12.7413,493.881,492.999,494.763
12.7849,493.953,493.068,494.838
12.8285,493.995,493.098,494.891
12.8721,494,493.069,494.932
12.9157,493.999,493.034,494.964
12.9593,493.993,493.033,494.953
13.0029,494.004,493.046,494.962
13.0465,493.991,493.028,494.954
13.0901,493.956,492.996,494.916
13.1337,493.929,492.976,494.881
13.1773,493.935,493.032,494.838
13.2209,493.963,493.123,494.803
13.2645,493.983,493.234,494.731
13.3081,493.992,493.34,494.643
13.3517,494.006,493.399,494.612
13.3953,494.003,493.382,494.623
13.4389,493.968,493.305,494.63
13.4825,493.868,493.153,494.583
13.526,493.782,493.095,494.469
13.5696,493.693,493.055,494.331
13.6132,493.614,492.965,494.262
13.6568,493.577,492.902,494.251
13.7004,493.56,492.887,494.232
13.744,493.579,492.935,494.222
13.7876,493.622,493.038,494.207
13.8312,493.725,493.187,494.263
13.8748,493.867,493.371,494.364
13.9184,493.956,493.445,494.466
13.962,493.977,493.436,494.519
14.0056,493.977,493.395,494.56
14.0492,493.974,493.365,494.584
14.0928,493.964,493.294,494.634
14.1364,493.94,493.232,494.648
14.18,493.953,493.211,494.694
14.2236,493.945,493.202,494.688
14.2672,494.007,493.278,494.736
14.3108,494.085,493.341,494.83
14.3544,494.186,493.379,494.994
14.398,494.241,493.409,495.073
14.4416,494.231,493.29,495.173
14.4852,494.186,493.107,495.266
14.5288,494.121,492.885,495.356
14.5723,493.959,492.62,495.298
14.6159,493.829,492.442,495.217
14.6595,493.654,492.267,495.041
14.7031,493.527,492.177,494.878
14.7467,493.424,492.148,494.7
14.7903,493.383,492.176,494.59
14.8339,493.369,492.306,494.432
14.8775,493.399,492.541,494.257
14.9211,493.435,492.736,494.134
14.9647,493.5,492.875,494.125
15.0083,493.538,492.911,494.164
15.0519,493.54,492.821,494.258
15.0955,493.531,492.697,494.364
15.1391,493.559,492.605,494.513
15.1827,493.572,492.546,494.598
15.2263,493.651,492.598,494.705
15.2699,493.728,492.607,494.85
15.3135,493.786,492.654,494.917
15.3571,493.884,492.76,495.008
15.4007,493.984,492.938,495.03
15.4443,494.091,493.184,494.998
15.4879,494.162,493.373,494.952
15.5315,494.148,493.483,494.814
15.5751,494.103,493.547,494.658
15.6186,494.03,493.508,494.551
15.6622,493.96,493.446,494.474
15.7058,493.883,493.404,494.363
15.7494,493.796,493.391,494.202
15.793,493.702,493.317,494.087
15.8366,493.675,493.296,494.054
15.8802,493.664,493.282,494.045
15.9238,493.714,493.282,494.146
15.9674,493.797,493.295,494.298
16.011,493.87,493.328,494.412
16.0546,493.914,493.389,494.438
16.0982,493.972,493.457,494.487
16.1418,494.033,493.467,494.599
16.1854,494.112,493.508,494.715
16.229,494.131,493.462,494.799
16.2726,494.183,493.457,494.908
16.3162,494.166,493.444,494.888
16.3598,494.167,493.435,494.899
16.4034,494.195,493.453,494.937
16.447,494.182,493.453,494.912
16.4906,494.183,493.469,494.896
16.5342,494.164,493.498,494.83
16.5778,494.095,493.461,494.73
16.6214,494.012,493.406,494.617
16.6649,493.901,493.373,494.429
16.7085,493.783,493.254,494.311
16.7521,493.65,493.111,494.188
16.7957,493.518,492.992,494.043
16.8393,493.47,492.903,494.036
16.8829,493.432,492.825,494.039
16.9265,493.429,492.752,494.107
16.9701,493.493,492.751,494.236
17.0137,493.596,492.826,494.366
17.0573,493.691,492.929,494.454
17.1009,493.811,493.096,494.525
17.1445,493.902,493.249,494.555
17.1881,493.95,493.325,494.575
17.2317,493.962,493.343,494.58
17.2753,493.944,493.318,494.57
17.3189,493.903,493.357,494.449
17.3625,493.726,493.195,494.258
17.4061,493.576,492.935,494.217
17.4497,493.451,492.776,494.127


==> figures/data/locomotion/tidy/smoothed/locomotion_motion_hours__FPOpp.csv <==
step,mean,lo,hi
0.0343826,9.26757,9.11604,9.4191
0.196164,8.06556,7.89114,8.23997
0.357945,7.40455,7.22655,7.58255
0.519726,10.2872,9.45579,11.1185
0.681507,18.8308,17.3033,20.3582
0.843288,26.5649,24.3885,28.7413
1.00507,39.0365,36.2536,41.8194
1.16685,56.2971,53.1189,59.4753
1.32863,80.581,76.8397,84.3224
1.49041,109.387,105.432,113.342
1.65219,142.57,138.011,147.13
1.81398,177.271,172.178,182.365
1.97576,211.353,205.897,216.81
2.13754,245.197,238.865,251.529
2.29932,277.443,270.132,284.754
2.4611,306.735,298.165,315.305
2.62288,332.983,322.951,343.016
2.78466,354.215,343.735,364.696
2.94644,371.866,361.035,382.697
3.10822,385.024,374.283,395.767
3.27001,396.403,385.981,406.824
3.43179,407.235,397.052,417.419
3.59357,416.37,407.215,425.525
3.75535,425.374,417.659,433.089
3.91713,433.054,427.099,439.009
4.07891,439.765,435.481,444.05
4.24069,444.799,441.511,448.087
4.40247,448.774,445.846,451.702
4.56426,452.545,450.056,455.034
4.72604,455.321,453.164,457.478
4.88782,457.605,455.746,459.465
5.0496,459.792,458.104,461.48
5.21138,461.608,459.989,463.227
5.37316,463.089,461.453,464.726
5.53494,464.065,462.382,465.748
5.69672,464.938,462.924,466.953
5.8585,466.086,464.232,467.941
6.02029,467.053,465.226,468.881
6.18207,467.988,466.064,469.912
6.34385,468.939,467.062,470.816
6.50563,469.658,467.862,471.453
6.66741,470.459,468.562,472.356
6.82919,471.571,469.77,473.372
6.99097,472.583,470.977,474.189
7.15275,473.296,471.926,474.665
7.31454,474.002,472.533,475.47
7.47632,474.706,473.353,476.06
7.6381,475.404,474.315,476.494
7.79988,476.009,474.834,477.183
7.96166,476.71,475.294,478.127
8.12344,477.173,475.813,478.534
8.28522,477.615,476.185,479.044
8.447,478.064,476.539,479.589
8.60878,478.63,476.997,480.264
8.77057,478.945,477.313,480.578
8.93235,479.127,477.558,480.695
9.09413,479.209,477.405,481.014
9.25591,479.476,477.649,481.303
9.41769,479.698,477.881,481.515
9.57947,479.956,478.115,481.798
9.74125,479.911,477.84,481.982
9.90303,479.829,477.62,482.038
10.0648,479.974,477.86,482.089
10.2266,480.094,478.079,482.11
10.3884,480.389,478.257,482.521
10.5502,480.632,478.545,482.72
10.7119,480.867,479.084,482.651
10.8737,481.191,479.505,482.877
11.0355,481.526,479.79,483.262
11.1973,482.117,480.531,483.703
11.3591,482.576,481.028,484.124
11.5208,482.798,481.101,484.496
11.6826,483.053,481.036,485.07
11.8444,483.153,480.89,485.416
12.0062,483.471,481.1,485.842
12.168,483.716,481.132,486.3
12.3298,483.834,481.253,486.414
12.4915,483.81,481.269,486.351
12.6533,483.778,481.118,486.439
12.8151,483.76,480.996,486.524
12.9769,483.904,481.176,486.633
13.1387,484.054,481.613,486.494
13.3004,484.328,482.22,486.436
13.4622,484.514,482.751,486.277
13.624,484.731,483.069,486.394
13.7858,484.902,483.143,486.662
13.9476,485.229,483.479,486.98
14.1093,485.488,484.025,486.951
14.2711,485.868,484.616,487.12
14.4329,486.066,484.931,487.202
14.5947,486.312,485.218,487.406
14.7565,486.591,485.496,487.687
14.9183,486.926,485.665,488.187
15.08,487.078,485.885,488.271
15.2418,487.187,486.186,488.187
15.4036,487.246,486.282,488.211
15.5654,487.228,486.242,488.214
15.7272,487.207,486.234,488.179
15.8889,487.353,486.326,488.38
16.0507,487.567,486.473,488.662
16.2125,487.63,486.511,488.748
16.3743,487.537,486.548,488.526
16.5361,487.671,486.619,488.724
16.6978,488.003,486.928,489.079
16.8596,488.208,487.156,489.259
17.0214,488.275,487.241,489.308
17.1832,488.165,487.052,489.278
17.345,487.907,486.737,489.077
17.5067,487.597,486.364,488.83
17.6685,487.603,486.282,488.924
17.8303,487.799,486.306,489.293
17.9921,487.992,486.468,489.517
18.1539,487.844,486.344,489.344
18.3157,487.756,486.276,489.235
18.4774,487.903,486.345,489.461
18.6392,488.346,486.924,489.768
18.801,488.662,487.28,490.045
18.9628,488.872,487.536,490.207
19.1246,488.997,487.833,490.161
19.2863,489.135,488.181,490.09
19.4481,489.165,488.282,490.049
19.6099,489.411,488.493,490.328
19.7717,489.684,488.712,490.656
19.9335,489.623,488.563,490.683
20.0952,489.545,488.337,490.753
20.257,489.627,488.345,490.909
20.4188,489.862,488.502,491.221
20.5806,489.933,488.522,491.343
20.7424,489.666,488.172,491.16
20.9042,489.46,487.81,491.109
21.0659,489.267,487.516,491.017
21.2277,489.108,487.405,490.811
21.3895,489.096,487.53,490.662
21.5513,488.959,487.569,490.35
21.7131,488.855,487.641,490.07
21.8748,488.669,487.498,489.841
22.0366,488.514,487.358,489.671
22.1984,488.584,487.396,489.771
22.3602,488.618,487.479,489.758
22.522,488.678,487.612,489.744
22.6837,488.793,487.743,489.843
22.8455,488.787,487.601,489.973
23.0073,488.802,487.479,490.125
23.1691,488.908,487.459,490.358
23.3309,489.097,487.73,490.465
23.4927,489.25,487.827,490.674
23.6544,489.265,487.695,490.836
23.8162,489.11,487.503,490.718
23.978,489.011,487.383,490.638
24.1398,488.854,487.26,490.449
24.3016,488.77,487.249,490.29
24.4633,488.76,487.326,490.194
24.6251,488.729,487.465,489.994
24.7869,488.631,487.24,490.022
24.9487,488.416,486.741,490.09
25.1105,488.451,486.784,490.117
25.2722,488.742,487.184,490.3
25.434,489.039,487.547,490.533
25.5958,489.383,487.818,490.95
25.7576,489.664,488.024,491.304
25.9194,489.94,488.323,491.558
26.0812,490.207,488.606,491.809
26.2429,490.402,488.899,491.905
26.4047,490.719,489.438,492
26.5665,490.894,489.791,491.998
26.7283,490.847,489.699,491.996
26.8901,490.649,489.491,491.807
27.0518,490.592,489.479,491.706
27.2136,490.744,489.742,491.746
27.3754,490.828,489.801,491.856
27.5372,490.688,489.557,491.819
27.699,490.596,489.432,491.76
27.8607,490.585,489.46,491.71
28.0225,490.658,489.483,491.833
28.1843,490.869,489.756,491.982
28.3461,491.066,489.896,492.237
28.5079,490.934,489.718,492.151
28.6696,490.757,489.504,492.011
28.8314,490.737,489.481,491.994
28.9932,490.873,489.687,492.06
29.155,491.077,490.019,492.135
29.3168,491.199,490.227,492.172
29.4786,491.088,490.181,491.997
29.6403,490.917,490.034,491.801
29.8021,490.846,489.997,491.697
29.9639,490.961,490.145,491.778
30.1257,491.075,490.249,491.901
30.2875,491.12,490.162,492.079
30.4492,491.15,490.098,492.202
30.611,491.117,489.928,492.307
30.7728,491.09,489.811,492.369
30.9346,491.064,489.618,492.51
31.0964,491.126,489.574,492.678
31.2581,491.145,489.597,492.693
31.4199,491.183,489.701,492.665
31.5817,491.065,489.544,492.587
31.7435,491.025,489.492,492.558
31.9053,491.046,489.465,492.627
32.0671,491.063,489.556,492.569
32.2288,491.022,489.642,492.401
32.3906,491.207,489.93,492.484
32.5524,491.3,490.145,492.456
32.7142,491.431,490.155,492.708
32.876,491.437,490.117,492.757
33.0377,491.545,490.342,492.748
33.1995,491.617,490.594,492.64
33.3613,491.609,490.725,492.492
33.5231,491.674,490.778,492.571
33.6849,491.837,490.917,492.757
33.8466,491.939,491.076,492.801
34.0084,492.095,491.189,493.002
34.1702,492.101,491.301,492.901
34.332,492.097,491.206,492.988
34.4938,492.047,490.986,493.109
34.6556,491.981,490.779,493.184
34.8173,491.883,490.704,493.063
34.9791,491.773,490.628,492.918
35.1409,491.623,490.358,492.889
35.3027,491.475,490.115,492.834
35.4645,491.335,489.96,492.71
35.6262,491.437,490.056,492.818
35.788,491.528,490.191,492.865
35.9498,491.621,490.329,492.913
36.1116,491.671,490.452,492.89
36.2734,491.787,490.599,492.976
36.4351,491.891,490.73,493.051
36.5969,491.989,490.908,493.07
36.7587,492.126,491.141,493.112
36.9205,492.207,491.28,493.134
37.0823,492.276,491.383,493.169
37.2441,492.469,491.667,493.27
37.4058,492.722,491.927,493.517
37.5676,492.846,491.991,493.701
37.7294,492.921,492.024,493.818
37.8912,492.89,491.864,493.916
38.053,492.951,491.887,494.015
38.2147,493.002,491.904,494.1
38.3765,492.948,491.73,494.166
38.5383,492.882,491.619,494.146
38.7001,492.818,491.405,494.23
38.8619,492.631,491.258,494.004
39.0236,492.585,491.39,493.781
39.1854,492.412,491.181,493.643
39.3472,492.418,491.187,493.649
39.509,492.355,491.118,493.591
39.6708,492.322,491.127,493.518
39.8326,492.499,491.355,493.643
39.9943,492.58,491.385,493.775
40.1561,492.536,491.322,493.75
40.3179,492.527,491.289,493.765
40.4797,492.464,491.133,493.795
40.6415,492.584,491.29,493.878
40.8032,492.689,491.5,493.878
40.965,492.812,491.656,493.967
41.1268,492.84,491.636,494.044
41.2886,492.757,491.615,493.9
41.4504,492.784,491.683,493.886
41.6121,492.774,491.787,493.762
41.7739,492.852,491.982,493.722
41.9357,493.083,492.174,493.993
42.0975,493.211,492.184,494.239
42.2593,493.111,492.1,494.122
42.421,492.941,491.983,493.899
42.5828,492.776,491.921,493.631
42.7446,492.735,491.931,493.539
42.9064,492.64,491.952,493.328
43.0682,492.534,491.871,493.197
43.23,492.35,491.721,492.978
43.3917,492.058,491.503,492.614
43.5535,491.887,491.487,492.286
43.7153,491.952,491.52,492.384
43.8771,492.155,491.687,492.623
44.0389,492.37,491.834,492.907
44.2006,492.337,491.723,492.951
44.3624,492.412,491.69,493.133
44.5242,492.675,491.894,493.456
44.686,492.997,492.168,493.827
44.8478,493.242,492.416,494.069
45.0095,493.394,492.517,494.271
45.1713,493.313,492.34,494.287
45.3331,493.143,492.088,494.198
45.4949,493.041,492.031,494.05
45.6567,493.098,492.126,494.07
45.8185,493.113,492.259,493.967
45.9802,493.061,492.253,493.869
46.142,493.071,492.299,493.843
46.3038,493.139,492.403,493.876
46.4656,493.168,492.45,493.885
46.6274,493.341,492.777,493.906
46.7891,493.404,492.903,493.905
46.9509,493.382,492.824,493.939
47.1127,493.404,492.774,494.033
47.2745,493.352,492.604,494.099
47.4363,493.331,492.435,494.227
47.598,493.335,492.368,494.302
47.7598,493.25,492.214,494.287
47.9216,493.297,492.233,494.361
48.0834,493.303,492.208,494.397
48.2452,493.448,492.437,494.458
48.407,493.471,492.488,494.454
48.5687,493.482,492.501,494.463
48.7305,493.477,492.581,494.374
48.8923,493.456,492.599,494.313
49.0541,493.424,492.48,494.369
49.2159,493.39,492.364,494.416
49.3776,493.398,492.365,494.432
49.5394,493.37,492.31,494.429
49.7012,493.285,492.22,494.351
49.863,493.355,492.301,494.408
50.0248,493.306,492.355,494.256
50.1865,493.198,492.184,494.211
50.3483,493.143,492.197,494.088
50.5101,493.098,492.253,493.943
50.6719,493.223,492.538,493.908
50.8337,493.059,492.341,493.776
50.9955,492.993,492.237,493.748
51.1572,493.046,492.177,493.914
51.319,493.05,492.214,493.885
51.4808,493.194,492.285,494.102
51.6426,493.327,492.364,494.29
51.8044,493.382,492.396,494.369
51.9661,493.394,492.46,494.328
52.1279,493.317,492.353,494.281
52.2897,493.578,492.673,494.482
52.4515,493.702,492.86,494.543
52.6133,493.523,492.72,494.326
52.775,493.448,492.579,494.316
52.9368,493.358,492.556,494.16
53.0986,493.365,492.678,494.052
53.2604,493.44,492.833,494.047
53.4222,493.543,492.937,494.149
53.5839,493.549,492.965,494.133
53.7457,493.319,492.775,493.864
53.9075,493.252,492.686,493.817
54.0693,493.397,492.713,494.081
54.2311,493.501,492.879,494.123
54.3929,493.527,492.828,494.226
54.5546,493.575,492.838,494.312
54.7164,493.551,492.815,494.287
54.8782,493.284,492.465,494.103
55.04,493.106,492.25,493.961
55.2018,493.062,492.157,493.967
55.3635,493.02,492.034,494.006
55.5253,493.122,492.234,494.01
55.6871,493.202,492.27,494.135
55.8489,493.254,492.392,494.115
56.0107,493.158,492.244,494.073
56.1724,493.092,492.061,494.123
56.3342,493.236,492.104,494.368
56.496,493.401,492.27,494.532
56.6578,493.501,492.42,494.582
56.8196,493.485,492.429,494.542
56.9814,493.398,492.348,494.449
57.1431,493.325,492.28,494.369
57.3049,493.238,492.144,494.331
57.4667,493.278,492.175,494.381
57.6285,493.369,492.228,494.509
57.7903,493.445,492.383,494.507
57.952,493.487,492.412,494.562
58.1138,493.586,492.421,494.751
58.2756,493.779,492.696,494.862
58.4374,493.895,492.83,494.961
58.5992,493.937,492.856,495.018
58.7609,493.971,492.887,495.057
58.9227,494.035,493.096,494.974
59.0845,494.178,493.455,494.9
59.2463,494.292,493.674,494.911
59.4081,494.254,493.652,494.857
59.5699,494.129,493.587,494.671
59.7316,493.977,493.327,494.627
59.8934,493.78,493.213,494.348
60.0552,493.636,493.069,494.204
60.217,493.706,493.172,494.239
60.3788,493.801,493.273,494.33
60.5405,493.74,493.127,494.354
60.7023,493.641,493.018,494.265
60.8641,493.695,493.094,494.296
61.0259,493.901,493.313,494.489
61.1877,493.933,493.404,494.462
61.3494,494.057,493.405,494.708
61.5112,494.279,493.625,494.933
61.673,494.34,493.671,495.009
61.8348,494.235,493.566,494.904
61.9966,494.157,493.565,494.749
62.1584,494.143,493.53,494.757
62.3201,494.163,493.549,494.777
62.4819,494.075,493.456,494.694
62.6437,494.136,493.442,494.83
62.8055,494.131,493.455,494.808
62.9673,494.105,493.491,494.719
63.129,494.118,493.478,494.758
63.2908,494.144,493.481,494.807
63.4526,494.135,493.413,494.856
63.6144,494.05,493.225,494.875
63.7762,493.975,493.11,494.84
63.9379,493.921,493.025,494.817
64.0997,493.923,493.156,494.69
64.2615,493.606,492.764,494.448
64.4233,493.463,492.467,494.459
64.5851,493.698,492.977,494.419


==> figures/data/locomotion/tidy/smoothed/locomotion_motion_hours__FastTD3.csv <==
step,mean,lo,hi
0.0530838,190.104,184.74,195.469
0.114512,237.88,233.019,242.741
0.17594,288.614,280.561,296.668
0.237368,336.192,329.415,342.969
0.298797,367.48,361.901,373.06
0.360225,399.762,394.549,404.974
0.421653,426.259,421.441,431.076
0.483081,448.829,444.246,453.412
0.54451,466.429,462.908,469.949
0.605938,475.439,473.249,477.629
0.667366,479.658,477.936,481.381
0.728794,481.954,480.364,483.544
0.790223,483.108,481.533,484.683
0.851651,483.893,482.252,485.535
0.913079,484.551,482.931,486.17
0.974507,485.23,483.748,486.712
1.03594,485.839,484.496,487.181
1.09736,486.29,485.148,487.433
1.15879,486.679,485.705,487.654
1.22022,487.229,486.297,488.162
1.28165,487.738,486.837,488.639
1.34308,488.191,487.361,489.021
1.4045,488.619,487.982,489.256
1.46593,488.979,488.469,489.49
1.52736,489.161,488.679,489.643
1.58879,489.347,488.9,489.794
1.65022,489.565,489.124,490.006
1.71165,489.781,489.315,490.247
1.77307,490.044,489.571,490.516
1.8345,490.277,489.807,490.747
1.89593,490.53,490.066,490.994
1.95736,490.835,490.315,491.356
2.01879,491.187,490.627,491.747
2.08022,491.484,490.824,492.145
2.14164,491.737,490.934,492.54
2.20307,491.996,491.056,492.936
2.2645,492.135,491.093,493.177
2.32593,492.169,491.059,493.278
2.38736,492.244,491.054,493.434
2.44878,492.325,491.025,493.626
2.51021,492.394,491.045,493.743
2.57164,492.411,491.015,493.808
2.63307,492.498,491.148,493.848
2.6945,492.601,491.315,493.886
2.75593,492.735,491.609,493.862
2.81735,492.906,491.912,493.9
2.87878,493.13,492.24,494.019
2.94021,493.263,492.494,494.033
3.00164,493.401,492.744,494.058
3.06307,493.467,492.912,494.022
3.1245,493.509,493.09,493.928
3.18592,493.506,493.14,493.871
3.24735,493.498,493.139,493.857
3.30878,493.434,493.047,493.82
3.37021,493.392,492.989,493.795
3.43164,493.382,492.97,493.794
3.49306,493.357,492.941,493.773
3.55449,493.263,492.806,493.719
3.61592,493.194,492.732,493.656
3.67735,493.135,492.588,493.682
3.73878,493.125,492.487,493.763
3.80021,493.128,492.473,493.784
3.86163,493.208,492.555,493.862
3.92306,493.285,492.571,494
3.98449,493.283,492.486,494.081
4.04592,493.311,492.449,494.173
4.10735,493.356,492.45,494.261
4.16878,493.396,492.449,494.343
4.2302,493.451,492.579,494.323
4.29163,493.549,492.756,494.343
4.35306,493.632,492.822,494.442
4.41449,493.642,492.797,494.486
4.47592,493.648,492.86,494.436
4.53734,493.716,492.974,494.459
4.59877,493.79,493.105,494.476
4.6602,493.871,493.245,494.497
4.72163,493.946,493.371,494.52
4.78306,493.994,493.416,494.571
4.84449,493.898,493.316,494.48
4.90591,493.799,493.269,494.329
4.96734,493.782,493.254,494.311
5.02877,493.745,493.17,494.32
5.0902,493.717,493.127,494.306
5.15163,493.699,493.056,494.343
5.21306,493.706,493.046,494.367
5.27448,493.694,493.008,494.38
5.33591,493.666,493.005,494.326
5.39734,493.695,493.076,494.314
5.45877,493.713,493.108,494.319
5.5202,493.715,493.116,494.315
5.58162,493.748,493.156,494.34
5.64305,493.783,493.127,494.439
5.70448,493.825,493.102,494.548
5.76591,493.867,493.083,494.651
5.82734,493.978,493.169,494.788
5.88877,494.11,493.224,494.997
5.95019,494.246,493.36,495.132
6.01162,494.394,493.539,495.249
6.07305,494.557,493.746,495.368
6.13448,494.662,493.926,495.398
6.19591,494.71,494.104,495.316
6.25734,494.777,494.324,495.231
6.31876,494.81,494.472,495.149
6.38019,494.775,494.502,495.049
6.44162,494.734,494.543,494.925
6.50305,494.709,494.48,494.939
6.56448,494.692,494.438,494.947
6.6259,494.643,494.366,494.92
6.68733,494.618,494.297,494.94
6.74876,494.628,494.219,495.038
6.81019,494.599,494.11,495.089
6.87162,494.592,493.977,495.207
6.93305,494.585,493.881,495.288
6.99447,494.533,493.71,495.357
7.0559,494.5,493.616,495.385
7.11733,494.438,493.515,495.36
7.17876,494.382,493.478,495.286
7.24019,494.337,493.445,495.229
7.30161,494.31,493.47,495.15
7.36304,494.258,493.476,495.039
7.42447,494.171,493.45,494.892
7.4859,494.076,493.404,494.748
7.54733,494.067,493.443,494.691
7.60876,494.041,493.481,494.602
7.67018,494.054,493.557,494.55
7.73161,494.105,493.63,494.581
7.79304,494.168,493.742,494.593
7.85447,494.186,493.764,494.607
7.9159,494.237,493.798,494.677
7.97733,494.288,493.831,494.745
8.03875,494.357,493.896,494.818
8.10018,494.427,493.98,494.875
8.16161,494.505,494.035,494.976
8.22304,494.58,494.028,495.133
8.28447,494.636,493.965,495.307
8.34589,494.673,493.879,495.468
8.40732,494.685,493.844,495.526
8.46875,494.682,493.834,495.53
8.53018,494.627,493.848,495.405
8.59161,494.586,493.838,495.335
8.65304,494.506,493.731,495.281
8.71446,494.421,493.598,495.243
8.77589,494.338,493.509,495.167
8.83732,494.301,493.475,495.126
8.89875,494.278,493.465,495.091
8.96018,494.294,493.558,495.029
9.02161,494.288,493.583,494.994
9.08303,494.393,493.698,495.088
9.14446,494.523,493.864,495.182
9.20589,494.641,494.023,495.26
9.26732,494.762,494.214,495.31
9.32875,494.857,494.353,495.362
9.39017,494.809,494.362,495.257
9.4516,494.69,494.323,495.057
9.51303,494.539,494.168,494.911
9.57446,494.438,494.052,494.825
9.63589,494.343,493.924,494.764
9.69732,494.22,493.745,494.694
9.75874,494.171,493.635,494.707
9.82017,494.123,493.515,494.731
9.8816,494.045,493.422,494.669
9.94303,493.989,493.372,494.606
10.0045,493.952,493.297,494.606
10.0659,493.942,493.251,494.633
10.1273,493.937,493.264,494.609
10.1887,493.913,493.233,494.592
10.2502,493.913,493.234,494.592
10.3116,493.821,493.226,494.416
10.373,493.699,493.176,494.221
10.4345,493.634,493.157,494.112
10.4959,493.614,493.179,494.049
10.5573,493.688,493.279,494.096
10.6187,493.809,493.365,494.253
10.6802,493.927,493.374,494.479
10.7416,494.002,493.387,494.617
10.803,494.02,493.335,494.704
10.8645,494.078,493.336,494.82
10.9259,494.186,493.368,495.004
10.9873,494.257,493.367,495.148
11.0487,494.357,493.377,495.336
11.1102,494.431,493.347,495.515
11.1716,494.479,493.336,495.622
11.233,494.506,493.378,495.634
11.2944,494.6,493.498,495.701
11.3559,494.681,493.622,495.741
11.4173,494.766,493.712,495.821
11.4787,494.801,493.866,495.736
11.5402,494.919,494.039,495.8
11.6016,495.005,494.208,495.802
11.663,495.085,494.422,495.748
11.7244,495.131,494.547,495.715
11.7859,495.172,494.639,495.705
11.8473,495.111,494.64,495.582
11.9087,495.079,494.645,495.513
11.9702,495.049,494.622,495.476
12.0316,495.079,494.552,495.606
12.093,495.063,494.505,495.62
12.1544,495.046,494.449,495.642
12.2159,494.968,494.309,495.627
12.2773,494.891,494.233,495.549
12.3387,494.82,494.15,495.49
12.4002,494.812,494.069,495.555
12.4616,494.844,494.017,495.671
12.523,494.886,494.003,495.769
12.5844,494.904,494.008,495.8
12.6459,494.937,494.025,495.849
12.7073,495.02,494.107,495.933
12.7687,495.121,494.224,496.019
12.8302,495.194,494.286,496.102
12.8916,495.246,494.298,496.193
12.953,495.261,494.284,496.238
13.0144,495.212,494.219,496.205
13.0759,495.18,494.162,496.199
13.1373,495.115,494.08,496.149
13.1987,495.056,493.996,496.115
13.2602,494.938,493.828,496.047
13.3216,494.862,493.741,495.984
13.383,494.794,493.678,495.91
13.4444,494.754,493.685,495.823
13.5059,494.778,493.773,495.783
13.5673,494.898,494.028,495.769
13.6287,494.998,494.253,495.743
13.6902,495.13,494.501,495.758
13.7516,495.228,494.651,495.806
13.813,495.308,494.784,495.833
13.8744,495.309,494.792,495.826
13.9359,495.328,494.807,495.849
13.9973,495.313,494.778,495.848
14.0587,495.278,494.788,495.768
14.1201,495.209,494.738,495.68
14.1816,495.185,494.722,495.649
14.243,495.153,494.679,495.628
14.3044,495.147,494.721,495.573
14.3659,495.189,494.777,495.601
14.4273,495.305,494.871,495.739
14.4887,495.436,494.973,495.898
14.5501,495.583,495.102,496.064
14.6116,495.694,495.186,496.202
14.673,495.786,495.265,496.306
14.7344,495.825,495.324,496.325
14.7959,495.817,495.281,496.353
14.8573,495.745,495.158,496.331
14.9187,495.647,495.026,496.269
14.9801,495.535,494.934,496.137
15.0416,495.393,494.824,495.962
15.103,495.221,494.662,495.78
15.1644,495.078,494.53,495.626
15.2259,494.966,494.391,495.542
15.2873,494.866,494.258,495.473
15.3487,494.812,494.214,495.411
15.4101,494.796,494.197,495.394
15.4716,494.814,494.286,495.343
15.533,494.85,494.342,495.358
15.5944,494.941,494.445,495.437
15.6559,495.042,494.551,495.532
15.7173,495.147,494.645,495.649
15.7787,495.24,494.772,495.707
15.8401,495.31,494.854,495.765
15.9016,495.36,494.908,495.813
15.963,495.464,495.05,495.877
16.0244,495.526,495.12,495.932
16.0859,495.579,495.193,495.964
16.1473,495.587,495.229,495.945
16.2087,495.592,495.288,495.896
16.2701,495.569,495.274,495.864
16.3316,495.515,495.213,495.817
16.393,495.438,495.14,495.735
16.4544,495.376,495.102,495.65
16.5158,495.324,494.998,495.649
16.5773,495.279,494.861,495.697
16.6387,495.215,494.739,495.69
16.7001,495.14,494.615,495.665
16.7616,495.119,494.559,495.679
16.823,495.101,494.505,495.698
16.8844,495.077,494.442,495.711
16.9458,495.109,494.44,495.778
17.0073,495.168,494.513,495.824
17.0687,495.206,494.621,495.792
17.1301,495.226,494.718,495.735
17.1916,495.292,494.864,495.72
17.253,495.376,495.004,495.749
17.3144,495.391,495.042,495.741
17.3758,495.401,495.089,495.713
17.4373,495.383,495.109,495.658
17.4987,495.34,495.097,495.583
17.5601,495.254,495.01,495.497
17.6216,495.125,494.879,495.372
17.683,495.061,494.817,495.305
17.7444,495.019,494.757,495.281
17.8058,494.973,494.686,495.259
17.8673,494.964,494.65,495.279
17.9287,494.995,494.641,495.349
17.9901,495.093,494.691,495.496
18.0516,494.892,494.15,495.633
18.113,493.722,491.304,496.14
18.1744,492.518,488.364,496.672
18.2358,491.282,485.338,497.225
18.2973,489.943,482.144,497.742
18.3587,488.631,479.046,498.214
18.4201,488.544,478.734,498.354
18.4816,488.394,478.326,498.46
18.543,488.228,477.918,498.537
18.6044,488.345,478.125,498.564
18.6658,489.45,480.676,498.224
18.7273,490.529,483.299,497.759
18.7887,491.645,486.104,497.186
18.8501,492.759,488.965,496.553
18.9116,493.818,491.726,495.91
18.973,493.697,491.803,495.592
19.0344,493.648,491.962,495.335
19.0958,493.553,492.037,495.069
19.1573,493.531,492.213,494.85
19.2187,493.532,492.37,494.694
19.2801,493.546,492.525,494.567
19.3415,493.531,492.609,494.453
19.403,493.56,492.746,494.374
19.4644,493.638,492.908,494.367
19.5258,493.698,493.017,494.378
19.5873,493.743,493.144,494.343
19.6487,493.789,493.24,494.338
19.7101,493.853,493.319,494.387
19.7715,493.876,493.41,494.341
19.833,493.93,493.51,494.35
19.8944,493.841,493.333,494.349
19.9558,493.805,493.204,494.406
20.0173,493.744,493.065,494.423
20.0787,493.647,492.865,494.43
20.1401,493.577,492.737,494.417
20.2015,493.672,492.912,494.432
20.263,493.739,493.023,494.454
20.3244,493.835,493.063,494.607
20.3858,493.9,493.045,494.755
20.4473,494.095,493.235,494.954
20.5087,494.256,493.417,495.094
20.5701,494.376,493.599,495.153
20.6315,494.478,493.781,495.175
20.693,494.629,493.978,495.281
20.7544,494.671,493.984,495.358
20.8158,494.627,493.886,495.368
20.8773,494.562,493.833,495.292
20.9387,494.571,493.911,495.232
21.0001,494.533,493.923,495.144
21.0615,494.453,493.879,495.027
21.123,494.405,493.863,494.947
21.1844,494.397,493.858,494.935
21.2458,494.276,493.725,494.828
21.3073,494.194,493.639,494.749
21.3687,494.121,493.613,494.63
21.4301,494.112,493.627,494.596
21.4915,494.103,493.551,494.656
21.553,494.181,493.552,494.81
21.6144,494.301,493.599,495.003
21.6758,494.519,493.726,495.311
21.7372,494.728,493.908,495.548
21.7987,494.881,494.121,495.641
21.8601,494.968,494.245,495.692
21.9215,495.024,494.254,495.795
21.983,494.969,494.108,495.829
22.0444,494.891,494.006,495.775
22.1058,494.835,494.012,495.658
22.1672,494.688,493.966,495.412
22.2287,494.512,493.887,495.138
22.2901,494.313,493.664,494.961
22.3515,494.203,493.454,494.952
22.413,494.086,493.245,494.928
22.4744,494.089,493.217,494.961
22.5358,494.143,493.318,494.968
22.5972,494.187,493.431,494.942
22.6587,494.164,493.449,494.878
22.7201,494.162,493.443,494.881
22.7815,494.062,493.275,494.849
22.843,493.985,493.222,494.748
22.9044,493.907,493.121,494.693
22.9658,493.844,493.031,494.658
23.0272,493.799,492.918,494.68
23.0887,493.736,492.748,494.724
23.1501,493.694,492.566,494.822
23.2115,493.664,492.449,494.879
23.273,493.741,492.475,495.007
23.3344,493.866,492.57,495.163
23.3958,494.012,492.696,495.329
23.4572,494.153,492.907,495.399
23.5187,494.319,493.115,495.524
23.5801,494.426,493.325,495.528
23.6415,494.505,493.496,495.514
23.703,494.598,493.745,495.451
23.7644,494.719,493.929,495.509
23.8258,494.753,493.958,495.547
23.8872,494.718,493.985,495.452
23.9487,494.645,493.962,495.328
24.0101,494.552,493.861,495.242
24.0715,494.426,493.791,495.061
24.133,494.275,493.663,494.887
24.1944,494.26,493.707,494.812
24.2558,494.242,493.673,494.81
24.3172,494.188,493.604,494.772
24.3787,494.112,493.569,494.655
24.4401,494.19,493.698,494.681
24.5015,494.534,493.961,495.107
24.5629,494.53,493.782,495.279


==> figures/data/locomotion/tidy/smoothed/locomotion_motion_hours__FlowRL.csv <==
step,mean,lo,hi
0.3346,39.22,30.66,47.78
0.7409,252.53,215.583,289.477
1.0135,332.57,305.816,359.326
1.3943,371.436,350.633,392.24
1.724,394.998,377.63,412.366
1.9888,444.04,427.049,461.031
2.2532,462.388,447.308,477.467
2.518,463.02,448.913,477.126
2.7824,458.607,441.373,475.838
3.0468,458.011,439.194,476.824
3.4031,458.5,439.821,477.174
3.8803,459.408,440.953,477.858
4.4603,460.276,442.276,478.272
4.8158,461.009,443.387,478.628
5.1474,461.682,444.524,478.838
5.481,464.973,451.556,478.389
5.8143,470.076,458.611,481.539
6.1483,477.38,468.798,485.96
6.4879,482.806,477.221,488.389
6.8482,484.913,479.469,490.356
7.1329,485.987,480.291,491.68
7.4137,486.788,480.924,492.648
7.6971,487.457,481.492,493.419
7.9796,488.044,481.973,494.113
8.2642,488.773,483.519,494.028
8.5456,490.26,486.653,493.866
8.8281,490.882,488.052,493.712
9.1084,491.277,488.807,493.747
9.3918,491.706,489.432,493.979
9.6705,492.231,490.542,493.921
9.95,492.519,491.124,493.914
10.228,492.724,491.504,493.946
10.5053,493.006,491.891,494.121
10.7855,493.091,491.936,494.248
11.0633,493.282,492.303,494.262
11.3393,493.663,492.714,494.613
11.6141,493.73,492.914,494.55
11.892,493.88,492.987,494.78
12.1006,494.13,492.97,495.29


==> figures/data/locomotion/tidy/smoothed/locomotion_motion_steps__FLOP.csv <==
step,mean,lo,hi
409600,84.8421,80.9752,88.7089
3.21829e+06,130.914,126.126,135.701
6.02697e+06,169.124,165.027,173.221
8.83566e+06,215.043,211.504,218.582
1.16443e+07,259.764,256.676,262.853
1.4453e+07,299.922,296.945,302.898
1.72617e+07,335.955,333.338,338.572
2.00704e+07,368.437,366.244,370.63
2.28791e+07,397.832,395.947,399.718
2.56878e+07,423.246,421.59,424.902
2.84965e+07,442.523,440.996,444.05
3.13051e+07,455.863,454.442,457.284
3.41138e+07,464.254,462.871,465.638
3.69225e+07,469.626,468.37,470.883
3.97312e+07,473.384,472.319,474.449
4.25399e+07,476.018,475.06,476.977
4.53486e+07,477.622,476.558,478.686
4.81573e+07,478.707,477.483,479.931
5.09659e+07,479.599,478.195,481.004
5.37746e+07,480.353,478.848,481.858
5.65833e+07,481.051,479.436,482.667
5.9392e+07,481.684,479.965,483.403
6.22007e+07,482.292,480.424,484.161
6.50094e+07,482.766,480.859,484.673
6.78181e+07,483.16,481.282,485.038
7.06267e+07,483.626,481.913,485.339
7.34354e+07,484.061,482.482,485.64
7.62441e+07,484.449,483,485.897
7.90528e+07,484.81,483.485,486.135
8.18615e+07,485.171,483.989,486.352
8.46702e+07,485.543,484.528,486.558
8.74789e+07,485.884,484.994,486.773
9.02875e+07,486.208,485.45,486.965
9.30962e+07,486.48,485.764,487.196
9.59049e+07,486.722,485.992,487.453
9.87136e+07,487.002,486.353,487.651
1.01522e+08,487.274,486.709,487.839
1.04331e+08,487.529,486.958,488.101
1.0714e+08,487.725,487.099,488.351
1.09948e+08,487.904,487.189,488.619
1.12757e+08,488.079,487.295,488.863
1.15566e+08,488.211,487.315,489.107
1.18374e+08,488.36,487.384,489.336
1.21183e+08,488.491,487.457,489.525
1.23992e+08,488.594,487.478,489.71
1.268e+08,488.725,487.577,489.873
1.29609e+08,488.849,487.753,489.945
1.32418e+08,488.972,487.947,489.997
1.35227e+08,489.127,488.17,490.083
1.38035e+08,489.276,488.406,490.146
1.40844e+08,489.373,488.629,490.115
1.43653e+08,489.463,488.83,490.095
1.46461e+08,489.523,488.99,490.055
1.4927e+08,489.53,489.031,490.028
1.52079e+08,489.542,489.021,490.064
1.54887e+08,489.581,489.029,490.133
1.57696e+08,489.64,489.07,490.209
1.60505e+08,489.713,489.19,490.236
1.63313e+08,489.866,489.378,490.354
1.66122e+08,490.117,489.595,490.64
1.68931e+08,490.416,489.874,490.958
1.71739e+08,490.736,490.15,491.322
1.74548e+08,491.018,490.41,491.627
1.77357e+08,491.255,490.626,491.884
1.80165e+08,491.361,490.661,492.062
1.82974e+08,491.467,490.695,492.24
1.85783e+08,491.441,490.54,492.342
1.88592e+08,491.302,490.226,492.378
1.914e+08,491.112,489.88,492.345
1.94209e+08,490.886,489.501,492.272
1.97018e+08,490.735,489.274,492.196
1.99826e+08,490.728,489.202,492.254
2.02635e+08,490.731,489.22,492.241
2.05444e+08,490.837,489.363,492.312
2.08252e+08,490.929,489.553,492.304
2.11061e+08,491.103,489.83,492.376
2.1387e+08,491.336,490.177,492.495
2.16678e+08,491.583,490.578,492.589
2.19487e+08,491.792,490.928,492.655
2.22296e+08,491.894,491.157,492.63
2.25104e+08,491.98,491.324,492.636
2.27913e+08,492.061,491.418,492.704
2.30722e+08,492.134,491.472,492.797
2.33531e+08,492.174,491.433,492.915
2.36339e+08,492.169,491.345,492.994
2.39148e+08,492.166,491.294,493.039
2.41957e+08,492.162,491.234,493.091
2.44765e+08,492.131,491.159,493.103
2.47574e+08,492.159,491.151,493.167
2.50383e+08,492.131,491.133,493.13
2.53191e+08,492.107,491.173,493.041
2.56e+08,492.135,491.296,492.974
2.58809e+08,492.197,491.438,492.956
2.61617e+08,492.265,491.6,492.93
2.64426e+08,492.321,491.739,492.903
2.67235e+08,492.338,491.789,492.886
2.70043e+08,492.351,491.841,492.862
2.72852e+08,492.318,491.863,492.773
2.75661e+08,492.269,491.804,492.735
2.78469e+08,492.187,491.658,492.715
2.81278e+08,491.985,491.41,492.561
2.84087e+08,491.846,491.258,492.434
2.86896e+08,491.718,491.058,492.379
2.89704e+08,491.605,490.901,492.31
2.92513e+08,491.601,490.832,492.37
2.95322e+08,491.628,490.774,492.482
2.9813e+08,491.663,490.73,492.596
3.00939e+08,491.714,490.715,492.713
3.03748e+08,491.771,490.749,492.794
3.06556e+08,491.916,490.913,492.92
3.09365e+08,492.007,491.005,493.009
3.12174e+08,492.124,491.157,493.091
3.14982e+08,492.244,491.32,493.168
3.17791e+08,492.334,491.457,493.211
3.206e+08,492.432,491.644,493.221
3.23408e+08,492.544,491.732,493.355
3.26217e+08,492.632,491.79,493.474
3.29026e+08,492.694,491.761,493.628
3.31835e+08,492.7,491.641,493.759
3.34643e+08,492.718,491.542,493.893
3.37452e+08,492.739,491.488,493.989
3.40261e+08,492.685,491.326,494.044
3.43069e+08,492.648,491.271,494.024
3.45878e+08,492.617,491.237,493.997
3.48687e+08,492.63,491.293,493.967
3.51495e+08,492.689,491.416,493.961
3.54304e+08,492.75,491.562,493.938
3.57113e+08,492.788,491.667,493.909
3.59921e+08,492.815,491.795,493.834
3.6273e+08,492.812,491.87,493.753
3.65539e+08,492.878,491.963,493.791
3.68347e+08,492.895,492.033,493.757
3.71156e+08,492.87,492.026,493.714
3.73965e+08,492.787,492.008,493.567
3.76773e+08,492.724,491.996,493.451
3.79582e+08,492.695,491.978,493.413
3.82391e+08,492.678,492,493.356
3.852e+08,492.67,492.007,493.333
3.88008e+08,492.651,491.995,493.307
3.90817e+08,492.629,492.012,493.246
3.93626e+08,492.617,491.975,493.259
3.96434e+08,492.634,491.954,493.315
3.99243e+08,492.718,491.96,493.475
4.02052e+08,492.797,491.975,493.618
4.0486e+08,492.904,492.045,493.763
4.07669e+08,493.04,492.148,493.932
4.10478e+08,493.181,492.246,494.116
4.13286e+08,493.311,492.376,494.245
4.16095e+08,493.448,492.544,494.352
4.18904e+08,493.527,492.629,494.424
4.21712e+08,493.575,492.705,494.444
4.24521e+08,493.589,492.765,494.414
4.2733e+08,493.545,492.749,494.341
4.30139e+08,493.498,492.782,494.213
4.32947e+08,493.485,492.81,494.16
4.35756e+08,493.481,492.832,494.13
4.38565e+08,493.521,492.855,494.186
4.41373e+08,493.585,492.831,494.339
4.44182e+08,493.602,492.779,494.425
4.46991e+08,493.655,492.744,494.566
4.49799e+08,493.661,492.69,494.633
4.52608e+08,493.637,492.614,494.659
4.55417e+08,493.607,492.515,494.7
4.58225e+08,493.546,492.395,494.698
4.61034e+08,493.425,492.207,494.643
4.63843e+08,493.303,492.039,494.567
4.66651e+08,493.187,491.972,494.401
4.6946e+08,493.162,491.963,494.361
4.72269e+08,493.112,491.938,494.285
4.75077e+08,493.081,491.882,494.279
4.77886e+08,493.082,491.848,494.316
4.80695e+08,493.072,491.816,494.327
4.83504e+08,493.067,491.816,494.317
4.86312e+08,493.07,491.832,494.307
4.89121e+08,493.029,491.717,494.34
4.9193e+08,492.938,491.515,494.361
4.94738e+08,492.814,491.304,494.324
4.97547e+08,492.754,491.161,494.347
5.00356e+08,492.685,491.016,494.355
5.03164e+08,492.646,490.934,494.357
5.05973e+08,492.652,490.937,494.366
5.08782e+08,492.672,490.95,494.395
5.1159e+08,492.678,490.986,494.37
5.14399e+08,492.719,491.136,494.301
5.17208e+08,492.776,491.336,494.216
5.20016e+08,492.884,491.621,494.146
5.22825e+08,492.963,491.885,494.041
5.25634e+08,493.024,492.116,493.933
5.28443e+08,493.075,492.352,493.798
5.31251e+08,493.136,492.553,493.719
5.3406e+08,493.222,492.76,493.685
5.36869e+08,493.358,492.953,493.764
5.39677e+08,493.438,493.101,493.776
5.42486e+08,493.469,493.126,493.813
5.45295e+08,493.494,493.126,493.863
5.48103e+08,493.461,493.101,493.823
5.50912e+08,493.445,493.087,493.803
5.53721e+08,493.408,493.048,493.767
5.56529e+08,493.319,492.915,493.724
5.59338e+08,493.199,492.751,493.646
5.62147e+08,493.107,492.64,493.575
5.64955e+08,493.091,492.563,493.62
5.67764e+08,493.131,492.597,493.666
5.70573e+08,493.189,492.656,493.721
5.73381e+08,493.271,492.699,493.842
5.7619e+08,493.371,492.784,493.958
5.78999e+08,493.514,492.934,494.093
5.81808e+08,493.637,493.055,494.22
5.84616e+08,493.751,493.148,494.353
5.87425e+08,493.852,493.264,494.44
5.90234e+08,493.889,493.322,494.456
5.93042e+08,493.927,493.406,494.447
5.95851e+08,493.945,493.462,494.428
5.9866e+08,493.988,493.493,494.484
6.01468e+08,493.983,493.501,494.466
6.04277e+08,493.974,493.421,494.528
6.07086e+08,493.969,493.388,494.55
6.09894e+08,493.97,493.397,494.542
6.12703e+08,493.973,493.394,494.552
6.15512e+08,494.022,493.503,494.542
6.1832e+08,494.019,493.5,494.539
6.21129e+08,494.014,493.507,494.523
6.23938e+08,493.996,493.545,494.447
6.26747e+08,493.992,493.545,494.439
6.29555e+08,493.997,493.603,494.391
6.32364e+08,493.994,493.62,494.368
6.35173e+08,493.975,493.61,494.34
6.37981e+08,493.939,493.577,494.301
6.4079e+08,493.909,493.468,494.35
6.43599e+08,493.926,493.369,494.483
6.46407e+08,493.914,493.276,494.553
6.49216e+08,493.931,493.195,494.667
6.52025e+08,493.958,493.164,494.753
6.54833e+08,493.974,493.148,494.8
6.57642e+08,494.005,493.163,494.848
6.60451e+08,494.02,493.153,494.886
6.63259e+08,493.996,493.11,494.882
6.66068e+08,493.958,493.085,494.831
6.68877e+08,493.894,493.082,494.705
6.71685e+08,493.807,492.986,494.628
6.74494e+08,493.676,492.856,494.496
6.77303e+08,493.518,492.7,494.336
6.80112e+08,493.307,492.475,494.138
6.8292e+08,493.151,492.306,493.996
6.85729e+08,493.046,492.209,493.882
6.88538e+08,493.006,492.176,493.836
6.91346e+08,492.977,492.108,493.847
6.94155e+08,492.97,492.014,493.926
6.96964e+08,493.016,491.99,494.042
6.99772e+08,493.073,491.953,494.194
7.02581e+08,493.16,491.929,494.391
7.0539e+08,493.291,491.999,494.583
7.08198e+08,493.361,491.995,494.727
7.11007e+08,493.405,491.979,494.831
7.13816e+08,493.446,492.017,494.875
7.16624e+08,493.481,492.089,494.874
7.19433e+08,493.535,492.303,494.767
7.22242e+08,493.579,492.469,494.689
7.25051e+08,493.614,492.634,494.595
7.27859e+08,493.694,492.826,494.562
7.30668e+08,493.77,492.96,494.581
7.33477e+08,493.845,493.1,494.59
7.36285e+08,493.918,493.254,494.583
7.39094e+08,493.909,493.247,494.572
7.41903e+08,493.906,493.263,494.549
7.44711e+08,493.832,493.114,494.55
7.4752e+08,493.731,492.942,494.519
7.50329e+08,493.622,492.765,494.479
7.53137e+08,493.483,492.594,494.373
7.55946e+08,493.355,492.476,494.234
7.58755e+08,493.265,492.388,494.142
7.61563e+08,493.183,492.28,494.086
7.64372e+08,493.156,492.242,494.069
7.67181e+08,493.14,492.18,494.101
7.69989e+08,493.165,492.192,494.137
7.72798e+08,493.196,492.236,494.155
7.75607e+08,493.184,492.236,494.133
7.78416e+08,493.175,492.216,494.134
7.81224e+08,493.172,492.137,494.206
7.84033e+08,493.177,492.115,494.24
7.86842e+08,493.177,492.076,494.277
7.8965e+08,493.199,492.059,494.339
7.92459e+08,493.167,492.036,494.298
7.95268e+08,493.205,492.081,494.328
7.98076e+08,493.238,492.157,494.319
8.00885e+08,493.366,492.337,494.396
8.03694e+08,493.487,492.496,494.479
8.06502e+08,493.604,492.672,494.537
8.09311e+08,493.684,492.812,494.556
8.1212e+08,493.772,492.952,494.593
8.14928e+08,493.834,493.048,494.619
8.17737e+08,493.933,493.145,494.722
8.20546e+08,493.986,493.182,494.791
8.23355e+08,494.048,493.192,494.904
8.26163e+08,494.061,493.157,494.965
8.28972e+08,494.052,493.121,494.982
8.31781e+08,494.041,493.094,494.988
8.34589e+08,494.041,493.083,494.998
8.37398e+08,494.036,493.049,495.024
8.40207e+08,494.028,493.041,495.015
8.43015e+08,494.021,493.078,494.963
8.45824e+08,493.964,493.092,494.835
8.48633e+08,493.954,493.154,494.754
8.51441e+08,493.946,493.249,494.644
8.5425e+08,493.945,493.328,494.562
8.57059e+08,493.911,493.31,494.512
8.59867e+08,493.845,493.195,494.495
8.62676e+08,493.768,493.098,494.438
8.65485e+08,493.709,493,494.417
8.68293e+08,493.641,492.943,494.338
8.71102e+08,493.601,492.922,494.279
8.73911e+08,493.567,492.888,494.245
8.7672e+08,493.554,492.862,494.245
8.79528e+08,493.583,492.895,494.27
8.82337e+08,493.668,492.998,494.338
8.85146e+08,493.775,493.193,494.358
8.87954e+08,493.861,493.348,494.374
8.90763e+08,493.937,493.446,494.428
8.93572e+08,493.968,493.438,494.498
8.9638e+08,493.966,493.365,494.567
8.99189e+08,493.941,493.299,494.584
9.01998e+08,493.939,493.251,494.627
9.04806e+08,493.944,493.222,494.668
9.07615e+08,493.924,493.23,494.618
9.10424e+08,493.935,493.247,494.624
9.13232e+08,493.975,493.269,494.68
9.16041e+08,494.043,493.355,494.731
9.1885e+08,494.123,493.401,494.845
9.21659e+08,494.178,493.377,494.979
9.24467e+08,494.164,493.249,495.079
9.27276e+08,494.106,493.043,495.169
9.30085e+08,494.021,492.805,495.237
9.32893e+08,493.943,492.564,495.322
9.35702e+08,493.815,492.337,495.293
9.38511e+08,493.716,492.224,495.209
9.41319e+08,493.61,492.173,495.047
9.44128e+08,493.553,492.216,494.891
9.46937e+08,493.562,492.347,494.777
9.49745e+08,493.575,492.541,494.609
9.52554e+08,493.558,492.739,494.377
9.55363e+08,493.566,492.911,494.221
9.58171e+08,493.574,493.05,494.098
9.6098e+08,493.564,493.048,494.08
9.63789e+08,493.539,492.979,494.099
9.66597e+08,493.493,492.818,494.168
9.69406e+08,493.471,492.668,494.274
9.72215e+08,493.479,492.572,494.386
9.75024e+08,493.559,492.562,494.555
9.77832e+08,493.695,492.632,494.758
9.80641e+08,493.817,492.721,494.913
9.8345e+08,493.895,492.782,495.009
9.86258e+08,494.009,492.936,495.082
9.89067e+08,494.118,493.122,495.113
9.91876e+08,494.203,493.314,495.093
9.94684e+08,494.225,493.432,495.018
9.97493e+08,494.172,493.469,494.875
1.0003e+09,494.075,493.427,494.724
1.00311e+09,493.979,493.357,494.6
1.00592e+09,493.89,493.296,494.484
1.00873e+09,493.832,493.3,494.364
1.01154e+09,493.783,493.308,494.259
1.01435e+09,493.703,493.266,494.14
1.01715e+09,493.678,493.235,494.12
1.01996e+09,493.712,493.281,494.143
1.02277e+09,493.782,493.323,494.242
1.02558e+09,493.862,493.366,494.359
1.02839e+09,493.94,493.418,494.463
1.0312e+09,493.981,493.473,494.49
1.03401e+09,494.004,493.494,494.514
1.03681e+09,494.042,493.513,494.571
1.03962e+09,494.113,493.516,494.71
1.04243e+09,494.14,493.504,494.777
1.04524e+09,494.163,493.481,494.845
1.04805e+09,494.158,493.458,494.858
1.05086e+09,494.165,493.466,494.864
1.05367e+09,494.202,493.495,494.909
1.05648e+09,494.201,493.473,494.928
1.05928e+09,494.228,493.531,494.924
1.06209e+09,494.234,493.576,494.891
1.0649e+09,494.203,493.608,494.799
1.06771e+09,494.115,493.57,494.659
1.07052e+09,493.971,493.483,494.458
1.07333e+09,493.824,493.348,494.301
1.07614e+09,493.677,493.203,494.151
1.07894e+09,493.559,493.084,494.033
1.08175e+09,493.502,493.009,493.995
1.08456e+09,493.422,492.867,493.978
1.08737e+09,493.387,492.765,494.01
1.09018e+09,493.442,492.759,494.126
1.09299e+09,493.582,492.874,494.291
1.0958e+09,493.712,492.986,494.437
1.09861e+09,493.821,493.127,494.515
1.10141e+09,493.926,493.283,494.569
1.10422e+09,493.987,493.394,494.579
1.10703e+09,494.028,493.452,494.603
1.10984e+09,494.037,493.451,494.623
1.11265e+09,494.003,493.456,494.55
1.11546e+09,493.815,493.267,494.364
1.11827e+09,493.783,493.176,494.391
1.12108e+09,493.513,492.774,494.252


==> figures/data/locomotion/tidy/smoothed/locomotion_motion_steps__FPOpp.csv <==
step,mean,lo,hi
983040,9.27061,9.12158,9.41963
1.08312e+07,8.02797,7.84985,8.20607
2.06793e+07,7.52952,7.2957,7.76334
3.05275e+07,11.4974,10.4928,12.502
4.03756e+07,21.1847,19.5033,22.8661
5.02237e+07,31.2365,28.8916,33.5813
6.00719e+07,46.2192,43.3018,49.1365
6.992e+07,66.4635,63.1045,69.8224
7.97682e+07,93.2559,89.3783,97.1334
8.96163e+07,125.286,120.986,129.587
9.94644e+07,159.626,154.687,164.565
1.09313e+08,194.511,189.057,199.965
1.19161e+08,229.039,222.706,235.372
1.29009e+08,262.481,255.346,269.616
1.38857e+08,293.079,284.793,301.366
1.48705e+08,320.913,311.108,330.719
1.58553e+08,345.151,334.32,355.983
1.68401e+08,364.332,353.304,375.359
1.7825e+08,379.005,367.776,390.234
1.88098e+08,391.237,380.296,402.179
1.97946e+08,402.531,391.967,413.095
2.07794e+08,412.47,402.755,422.186
2.17642e+08,421.705,413.035,430.376
2.2749e+08,430.188,423.194,437.182
2.37338e+08,437.165,432.161,442.168
2.47187e+08,443.346,439.576,447.115
2.57035e+08,447.813,444.629,450.997
2.66883e+08,451.569,448.752,454.386
2.76731e+08,454.502,452.118,456.885
2.86579e+08,457.006,454.924,459.088
2.96427e+08,459.131,457.314,460.949
3.06275e+08,461.009,459.298,462.72
3.16123e+08,462.659,460.975,464.343
3.25972e+08,463.77,461.843,465.698
3.3582e+08,464.489,462.503,466.475
3.45668e+08,465.472,463.503,467.441
3.55516e+08,466.503,464.672,468.336
3.65364e+08,467.494,465.646,469.343
3.75212e+08,468.427,466.549,470.306
3.8506e+08,469.177,467.419,470.935
3.94909e+08,469.973,468.059,471.886
4.04757e+08,470.886,468.905,472.866
4.14605e+08,471.964,470.315,473.612
4.24453e+08,472.811,471.302,474.32
4.34301e+08,473.607,472.069,475.145
4.44149e+08,474.316,472.864,475.767
4.53997e+08,474.97,473.66,476.28
4.63846e+08,475.57,474.27,476.87
4.73694e+08,476.286,474.739,477.834
4.83542e+08,476.881,475.386,478.377
4.9339e+08,477.444,476.109,478.78
5.03238e+08,477.961,476.648,479.275
5.13086e+08,478.364,476.964,479.764
5.22934e+08,478.819,477.429,480.208
5.32783e+08,479.034,477.66,480.408
5.42631e+08,479.076,477.508,480.645
5.52479e+08,479.328,477.688,480.967
5.62327e+08,479.534,477.889,481.178
5.72175e+08,479.782,478.217,481.347
5.82023e+08,479.902,478.054,481.75
5.91871e+08,479.807,477.654,481.959
6.0172e+08,479.916,477.888,481.943
6.11568e+08,480.057,478.115,481.999
6.21416e+08,480.27,478.266,482.273
6.31264e+08,480.656,478.597,482.715
6.41112e+08,480.977,479.158,482.796
6.5096e+08,481.263,479.612,482.914
6.60808e+08,481.513,479.813,483.214
6.70656e+08,481.941,480.343,483.538
6.80505e+08,482.424,480.902,483.945
6.90353e+08,482.684,480.997,484.37
7.00201e+08,482.884,480.848,484.921
7.10049e+08,483.1,480.774,485.427
7.19897e+08,483.359,481.05,485.668
7.29745e+08,483.56,481.09,486.03
7.39593e+08,483.68,481.154,486.207
7.49442e+08,483.786,481.349,486.222
7.5929e+08,483.744,481.253,486.235
7.69138e+08,483.733,481.114,486.351
7.78986e+08,483.824,481.23,486.419
7.88834e+08,484.072,481.714,486.431
7.98682e+08,484.322,482.266,486.379
8.0853e+08,484.439,482.609,486.27
8.18379e+08,484.625,482.884,486.366
8.28227e+08,484.734,482.879,486.59
8.38075e+08,484.981,483.074,486.888
8.47923e+08,485.301,483.597,487.006
8.57771e+08,485.674,484.15,487.197
8.67619e+08,485.951,484.592,487.309
8.77467e+08,486.123,484.86,487.385
8.87316e+08,486.343,485.179,487.507
8.97164e+08,486.681,485.49,487.871
9.07012e+08,487.02,485.822,488.217
9.1686e+08,487.211,486.196,488.225
9.26708e+08,487.265,486.353,488.176
9.36556e+08,487.32,486.396,488.244
9.46404e+08,487.308,486.508,488.109
9.56253e+08,487.394,486.531,488.257
9.66101e+08,487.531,486.62,488.441
9.75949e+08,487.706,486.706,488.706
9.85797e+08,487.683,486.747,488.618
9.95645e+08,487.661,486.733,488.588
1.00549e+09,488.043,487.212,488.873
1.01534e+09,488.306,487.432,489.179
1.02519e+09,488.339,487.457,489.22
1.03504e+09,488.198,487.134,489.262
1.04489e+09,487.99,486.879,489.101
1.05473e+09,487.733,486.56,488.905
1.06458e+09,487.679,486.416,488.942
1.07443e+09,487.877,486.489,489.266
1.08428e+09,488.173,486.767,489.579
1.09413e+09,487.907,486.476,489.339
1.10397e+09,487.757,486.385,489.13
1.11382e+09,487.88,486.529,489.231
1.12367e+09,488.276,487.026,489.526
1.13352e+09,488.666,487.439,489.893
1.14337e+09,488.913,487.719,490.106
1.15322e+09,488.909,487.808,490.009
1.16306e+09,488.964,488.005,489.924
1.17291e+09,488.857,488.015,489.698
1.18276e+09,489.238,488.367,490.108
1.19261e+09,489.494,488.493,490.495
1.20246e+09,489.478,488.388,490.568
1.2123e+09,489.374,488.193,490.554
1.22215e+09,489.377,488.153,490.602
1.232e+09,489.614,488.298,490.929
1.24185e+09,489.766,488.39,491.141
1.2517e+09,489.676,488.211,491.14
1.26154e+09,489.595,487.877,491.314
1.27139e+09,489.313,487.471,491.155
1.28124e+09,489.187,487.383,490.991
1.29109e+09,489.166,487.349,490.982
1.30094e+09,489.1,487.501,490.699
1.31079e+09,488.984,487.419,490.548
1.32063e+09,488.815,487.392,490.238
1.33048e+09,488.702,487.417,489.987
1.34033e+09,488.53,487.189,489.87
1.35018e+09,488.501,487.259,489.743
1.36003e+09,488.667,487.472,489.861
1.36987e+09,488.783,487.6,489.967
1.37972e+09,488.782,487.537,490.028
1.38957e+09,488.802,487.328,490.275
1.39942e+09,488.979,487.5,490.458
1.40927e+09,489.033,487.497,490.57
1.41912e+09,489.152,487.513,490.791
1.42896e+09,489.301,487.559,491.043
1.43881e+09,489.155,487.305,491.005
1.44866e+09,489.028,487.197,490.86
1.45851e+09,488.869,487.063,490.676
1.46836e+09,488.845,487.184,490.506
1.4782e+09,488.792,487.255,490.328
1.48805e+09,488.805,487.364,490.246
1.4979e+09,488.855,487.437,490.272
1.50775e+09,488.839,487.275,490.404
1.5176e+09,488.849,487.261,490.437
1.52744e+09,489.01,487.488,490.533
1.53729e+09,489.173,487.663,490.684
1.54714e+09,489.523,487.974,491.072
1.55699e+09,489.8,488.198,491.403
1.56684e+09,490.183,488.637,491.73
1.57669e+09,490.264,488.717,491.811
1.58653e+09,490.404,488.872,491.937
1.59638e+09,490.604,489.21,491.998
1.60623e+09,490.781,489.514,492.048
1.61608e+09,490.779,489.587,491.972
1.62593e+09,490.817,489.705,491.929
1.63577e+09,490.771,489.687,491.856
1.64562e+09,490.914,489.921,491.907
1.65547e+09,490.987,489.929,492.047
1.66532e+09,490.983,489.89,492.076
1.67517e+09,490.906,489.758,492.055
1.68501e+09,490.8,489.631,491.971
1.69486e+09,490.749,489.712,491.787
1.70471e+09,490.941,489.907,491.975
1.71456e+09,491.042,489.8,492.285
1.72441e+09,490.892,489.61,492.173
1.73426e+09,490.713,489.301,492.126
1.7441e+09,490.635,489.224,492.046
1.75395e+09,490.715,489.428,492.001
1.7638e+09,490.809,489.632,491.986
1.77365e+09,490.935,489.813,492.056
1.7835e+09,491.078,489.852,492.303
1.79334e+09,490.934,489.704,492.164
1.80319e+09,490.809,489.725,491.894
1.81304e+09,490.96,489.949,491.97
1.82289e+09,491.044,490.122,491.965
1.83274e+09,491.052,490.086,492.018
1.84259e+09,491.032,489.867,492.196
1.85243e+09,491.026,489.777,492.276
1.86228e+09,490.981,489.609,492.352
1.87213e+09,490.948,489.504,492.391
1.88198e+09,491.03,489.548,492.512
1.89183e+09,491.131,489.695,492.565
1.90167e+09,491.101,489.604,492.599
1.91152e+09,491.03,489.487,492.572
1.92137e+09,491.026,489.41,492.641
1.93122e+09,491.081,489.493,492.67
1.94107e+09,491.125,489.561,492.689
1.95091e+09,491.262,489.817,492.707
1.96076e+09,491.362,490.009,492.715
1.97061e+09,491.375,490.021,492.73
1.98046e+09,491.414,489.979,492.848
1.99031e+09,491.508,490.143,492.872
2.00016e+09,491.652,490.351,492.954
2.01e+09,491.625,490.5,492.75
2.01985e+09,491.616,490.599,492.633
2.0297e+09,491.696,490.677,492.715
2.03955e+09,491.708,490.737,492.679
2.0494e+09,491.797,490.922,492.672
2.05924e+09,492.05,491.228,492.872
2.06909e+09,492.099,491.295,492.903
2.07894e+09,491.94,490.958,492.921
2.08879e+09,491.809,490.692,492.927
2.09864e+09,491.898,490.678,493.117
2.10848e+09,491.828,490.657,492.998
2.11833e+09,491.646,490.493,492.799
2.12818e+09,491.466,490.282,492.65
2.13803e+09,491.371,490.116,492.627
2.14788e+09,491.279,490.073,492.485
2.15773e+09,491.318,490.071,492.566
2.16757e+09,491.518,490.377,492.659
2.17742e+09,491.607,490.498,492.716
2.18727e+09,491.582,490.415,492.749
2.19712e+09,491.654,490.507,492.801
2.20697e+09,491.849,490.756,492.942
2.21681e+09,492.078,491.041,493.115
2.22666e+09,492.151,491.138,493.164
2.23651e+09,492.161,491.151,493.172
2.24636e+09,492.252,491.305,493.2
2.25621e+09,492.576,491.709,493.442
2.26606e+09,492.853,492.049,493.658
2.2759e+09,492.882,492.273,493.492
2.28575e+09,492.919,492.134,493.704
2.2956e+09,492.917,492.055,493.779
2.30545e+09,492.954,492.046,493.862
2.3153e+09,492.919,491.917,493.922
2.32514e+09,492.912,491.826,493.999
2.33499e+09,492.863,491.713,494.013
2.34484e+09,492.707,491.459,493.955
2.35469e+09,492.508,491.286,493.731
2.36454e+09,492.52,491.282,493.759
2.37438e+09,492.483,491.42,493.546
2.38423e+09,492.459,491.334,493.584
2.39408e+09,492.372,491.144,493.601
2.40393e+09,492.445,491.284,493.606
2.41378e+09,492.496,491.254,493.739
2.42363e+09,492.493,491.195,493.792
2.43347e+09,492.42,491.11,493.73
2.44332e+09,492.457,491.033,493.88
2.45317e+09,492.544,491.08,494.008
2.46302e+09,492.677,491.206,494.148
2.47287e+09,492.744,491.373,494.117
2.48271e+09,492.791,491.53,494.052
2.49256e+09,492.872,491.7,494.044
2.50241e+09,492.932,491.942,493.922
2.51226e+09,492.948,491.946,493.95
2.52211e+09,493.004,492.099,493.909
2.53195e+09,492.932,492.121,493.743
2.5418e+09,493.008,492.156,493.861
2.55165e+09,493.128,492.138,494.118
2.5615e+09,493.084,492.038,494.129
2.57135e+09,492.963,491.954,493.971
2.5812e+09,492.851,491.742,493.96
2.59104e+09,492.846,491.774,493.917
2.60089e+09,492.815,491.971,493.658
2.61074e+09,492.619,491.765,493.474
2.62059e+09,492.465,491.702,493.229
2.63044e+09,492.274,491.602,492.946
2.64028e+09,492.082,491.499,492.667
2.65013e+09,492.111,491.578,492.644
2.65998e+09,492.242,491.662,492.821
2.66983e+09,492.366,491.807,492.924
2.67968e+09,492.335,491.725,492.945
2.68953e+09,492.406,491.643,493.168
2.69937e+09,492.682,491.934,493.429
2.70922e+09,493.079,492.315,493.842
2.71907e+09,493.237,492.392,494.081
2.72892e+09,493.25,492.17,494.33
2.73877e+09,493.219,492.099,494.339
2.74861e+09,493.316,492.228,494.403
2.75846e+09,493.189,492.178,494.2
2.76831e+09,493.186,492.206,494.166
2.77816e+09,493.221,492.31,494.131
2.78801e+09,493.189,492.282,494.095
2.79785e+09,493.129,492.195,494.063
2.8077e+09,493.265,492.43,494.098
2.81755e+09,493.36,492.783,493.937
2.8274e+09,493.36,492.784,493.936
2.83725e+09,493.23,492.589,493.87
2.8471e+09,493.28,492.581,493.978
2.85694e+09,493.409,492.617,494.201
2.86679e+09,493.454,492.588,494.32
2.87664e+09,493.372,492.47,494.274
2.88649e+09,493.314,492.225,494.404
2.89634e+09,493.262,492.086,494.438
2.90618e+09,493.29,492.086,494.495
2.91603e+09,493.348,492.207,494.489
2.92588e+09,493.444,492.393,494.494
2.93573e+09,493.428,492.375,494.482
2.94558e+09,493.232,492.149,494.314
2.95542e+09,493.087,492.014,494.159
2.96527e+09,493.053,491.931,494.175
2.97512e+09,493.171,492.172,494.169
2.98497e+09,493.212,492.241,494.183
2.99482e+09,493.237,492.225,494.249
3.00467e+09,493.38,492.361,494.4
3.01451e+09,493.326,492.266,494.387
3.02436e+09,493.248,492.167,494.33
3.03421e+09,493.244,492.191,494.296
3.04406e+09,493.252,492.251,494.253
3.05391e+09,493.373,492.404,494.342
3.06375e+09,493.348,492.375,494.321
3.0736e+09,493.229,492.269,494.188
3.08345e+09,493.13,492.202,494.059
3.0933e+09,492.956,491.984,493.928
3.10315e+09,493.068,492.112,494.024
3.11299e+09,493.143,492.194,494.092
3.12284e+09,493.141,492.23,494.052
3.13269e+09,493.24,492.381,494.098
3.14254e+09,493.369,492.587,494.15
3.15239e+09,493.456,492.677,494.236
3.16224e+09,493.511,492.691,494.331
3.17208e+09,493.582,492.824,494.342
3.18193e+09,493.69,492.904,494.476
3.19178e+09,493.52,492.699,494.341
3.20163e+09,493.421,492.572,494.269
3.21148e+09,493.488,492.654,494.321
3.22132e+09,493.491,492.614,494.367
3.23117e+09,493.341,492.471,494.21
3.24102e+09,493.256,492.439,494.072
3.25087e+09,493.271,492.548,493.993
3.26072e+09,493.136,492.356,493.916
3.27057e+09,493.063,492.4,493.726
3.28041e+09,493.159,492.528,493.79
3.29026e+09,493.423,492.807,494.038
3.30011e+09,493.447,492.852,494.043
3.30996e+09,493.397,492.792,494.002
3.31981e+09,493.364,492.661,494.068
3.32965e+09,493.199,492.424,493.975
3.3395e+09,493.063,492.241,493.886
3.34935e+09,493.168,492.269,494.067
3.3592e+09,493.262,492.207,494.316
3.36905e+09,493.303,492.159,494.447
3.37889e+09,493.149,491.88,494.419
3.38874e+09,493.149,491.723,494.576
3.39859e+09,493.118,491.616,494.62
3.40844e+09,493.182,491.75,494.614
3.41829e+09,493.367,492.035,494.698
3.42814e+09,493.444,492.095,494.793
3.43798e+09,493.516,492.288,494.744
3.44783e+09,493.39,492.184,494.595
3.45768e+09,493.349,492.196,494.501
3.46753e+09,493.357,492.343,494.37
3.47738e+09,493.362,492.432,494.292
3.48722e+09,493.444,492.513,494.375
3.49707e+09,493.46,492.41,494.51
3.50692e+09,493.4,492.333,494.468
3.51677e+09,493.466,492.436,494.496
3.52662e+09,493.502,492.432,494.571
3.53646e+09,493.73,492.749,494.711
3.54631e+09,493.84,492.812,494.867
3.55616e+09,493.925,492.916,494.935
3.56601e+09,494.003,493.062,494.943
3.57586e+09,494.041,493.224,494.859
3.58571e+09,494.071,493.411,494.731
3.59555e+09,494.126,493.346,494.905
3.6054e+09,494.077,493.178,494.975
3.61525e+09,493.924,493.014,494.834
3.6251e+09,493.757,492.873,494.642
3.63495e+09,493.644,492.845,494.443
3.64479e+09,493.543,492.797,494.289
3.65464e+09,493.525,492.822,494.229
3.66449e+09,493.604,492.913,494.294
3.67434e+09,493.668,492.953,494.383
3.68419e+09,493.717,493.139,494.294
3.69404e+09,493.755,493.145,494.365
3.70388e+09,493.875,493.207,494.543
3.71373e+09,493.925,493.25,494.599
3.72358e+09,494.052,493.408,494.695
3.73343e+09,494.19,493.457,494.923
3.74328e+09,494.254,493.458,495.05
3.75312e+09,494.263,493.435,495.091
3.76297e+09,494.213,493.397,495.029
3.77282e+09,494.093,493.297,494.89
3.78267e+09,494.09,493.371,494.808
3.79252e+09,494.066,493.433,494.699
3.80236e+09,494.161,493.566,494.756
3.81221e+09,494.178,493.467,494.889
3.82206e+09,494.136,493.472,494.8
3.83191e+09,494.01,493.275,494.744
3.84176e+09,493.899,493.065,494.733
3.85161e+09,493.874,493.034,494.714
3.86145e+09,493.959,493.091,494.826
3.8713e+09,494.039,493.245,494.833
3.88115e+09,494.096,493.285,494.906
3.891e+09,494.049,493.111,494.987
3.90085e+09,493.969,493.034,494.904
3.91069e+09,494.176,493.476,494.876
3.92054e+09,494.232,493.394,495.069
3.93039e+09,494.091,492.73,495.451


==> figures/data/locomotion/tidy/smoothed/locomotion_motion_steps__FastTD3.csv <==
step,mean,lo,hi
409600,188.453,181.964,194.942
4.51484e+06,240.236,234.743,245.73
8.62008e+06,297.527,292.433,302.622
1.27253e+07,343.409,339.255,347.564
1.68306e+07,373.325,369.822,376.828
2.09358e+07,405.858,402.953,408.763
2.5041e+07,432.174,429.636,434.711
2.91463e+07,454.053,451.849,456.258
3.32515e+07,469.129,467.302,470.955
3.73568e+07,476.585,474.98,478.189
4.1462e+07,480.472,479.074,481.871
4.55672e+07,482.513,481.163,483.864
4.96725e+07,483.529,482.117,484.941
5.37777e+07,484.298,482.805,485.791
5.78829e+07,484.883,483.278,486.489
6.19882e+07,485.542,484.055,487.03
6.60934e+07,486.025,484.692,487.359
7.01987e+07,486.464,485.315,487.614
7.43039e+07,486.836,485.861,487.812
7.84091e+07,487.397,486.441,488.353
8.25144e+07,487.879,486.984,488.774
8.66196e+07,488.322,487.563,489.082
9.07249e+07,488.734,488.135,489.334
9.48301e+07,489.179,488.777,489.58
9.89353e+07,489.384,488.995,489.773
1.03041e+08,489.626,489.275,489.977
1.07146e+08,489.913,489.479,490.347
1.11251e+08,490.183,489.68,490.686
1.15356e+08,490.365,489.854,490.875
1.19462e+08,490.552,490.054,491.051
1.23567e+08,490.789,490.261,491.316
1.27672e+08,491.075,490.475,491.673
1.31777e+08,491.26,490.543,491.977
1.35882e+08,491.486,490.609,492.362
1.39988e+08,491.732,490.73,492.734
1.44093e+08,491.891,490.835,492.946
1.48198e+08,491.944,490.872,493.016
1.52303e+08,492.067,490.947,493.187
1.56409e+08,492.226,491.033,493.42
1.60514e+08,492.325,491.094,493.556
1.64619e+08,492.388,491.135,493.641
1.68724e+08,492.545,491.321,493.768
1.7283e+08,492.7,491.603,493.797
1.76935e+08,492.851,491.875,493.827
1.8104e+08,492.982,492.131,493.832
1.85145e+08,493.185,492.432,493.939
1.89251e+08,493.344,492.627,494.061
1.93356e+08,493.414,492.732,494.096
1.97461e+08,493.495,492.888,494.101
2.01566e+08,493.526,492.989,494.064
2.05672e+08,493.48,492.992,493.967
2.09777e+08,493.448,492.978,493.918
2.13882e+08,493.404,492.92,493.886
2.17987e+08,493.338,492.83,493.845
2.22093e+08,493.275,492.727,493.824
2.26198e+08,493.217,492.63,493.804
2.30303e+08,493.16,492.516,493.804
2.34408e+08,493.089,492.396,493.782
2.38513e+08,493.062,492.382,493.743
2.42619e+08,493.079,492.376,493.782
2.46724e+08,493.052,492.278,493.827
2.50829e+08,493.023,492.216,493.831
2.54934e+08,493.108,492.238,493.978
2.5904e+08,493.181,492.252,494.11
2.63145e+08,493.275,492.375,494.175
2.6725e+08,493.438,492.648,494.229
2.71355e+08,493.596,492.842,494.35
2.75461e+08,493.661,492.939,494.382
2.79566e+08,493.697,493.038,494.355
2.83671e+08,493.749,493.119,494.379
2.87776e+08,493.798,493.174,494.422
2.91882e+08,493.814,493.246,494.382
2.95987e+08,493.879,493.381,494.377
3.00092e+08,493.905,493.411,494.397
3.04197e+08,493.821,493.236,494.406
3.08303e+08,493.767,493.13,494.403
3.12408e+08,493.775,493.103,494.447
3.16513e+08,493.777,493.071,494.482
3.20618e+08,493.791,493.169,494.413
3.24723e+08,493.847,493.235,494.458
3.28829e+08,493.874,493.241,494.508
3.32934e+08,493.818,493.131,494.505
3.37039e+08,493.8,493.1,494.5
3.41144e+08,493.801,493.107,494.495
3.4525e+08,493.784,493.103,494.464
3.49355e+08,493.706,493.043,494.369
3.5346e+08,493.679,493.037,494.32
3.57565e+08,493.607,492.901,494.312
3.61671e+08,493.522,492.844,494.199
3.65776e+08,493.506,492.862,494.149
3.69881e+08,493.579,492.975,494.183
3.73986e+08,493.674,493.078,494.269
3.78092e+08,493.834,493.291,494.377
3.82197e+08,494.021,493.523,494.52
3.86302e+08,494.25,493.764,494.736
3.90407e+08,494.429,493.97,494.888
3.94513e+08,494.591,494.182,495.001
3.98618e+08,494.781,494.383,495.18
4.02723e+08,494.903,494.493,495.313
4.06828e+08,494.925,494.561,495.288
4.10934e+08,494.885,494.527,495.242
4.15039e+08,494.86,494.514,495.206
4.19144e+08,494.73,494.393,495.066
4.23249e+08,494.643,494.305,494.98
4.27354e+08,494.57,494.202,494.938
4.3146e+08,494.535,494.126,494.943
4.35565e+08,494.446,493.99,494.902
4.3967e+08,494.382,493.879,494.885
4.43775e+08,494.308,493.683,494.933
4.47881e+08,494.325,493.604,495.047
4.51986e+08,494.332,493.53,495.134
4.56091e+08,494.371,493.499,495.244
4.60196e+08,494.388,493.48,495.296
4.64302e+08,494.396,493.474,495.318
4.68407e+08,494.38,493.476,495.284
4.72512e+08,494.349,493.459,495.24
4.76617e+08,494.34,493.476,495.204
4.80723e+08,494.352,493.543,495.16
4.84828e+08,494.329,493.655,495.002
4.88933e+08,494.288,493.697,494.879
4.93038e+08,494.255,493.741,494.77
4.97144e+08,494.223,493.74,494.706
5.01249e+08,494.237,493.802,494.671
5.05354e+08,494.275,493.88,494.67
5.09459e+08,494.285,493.928,494.642
5.13564e+08,494.275,493.985,494.566
5.1767e+08,494.32,494.044,494.595
5.21775e+08,494.309,493.963,494.654
5.2588e+08,494.266,493.854,494.679
5.29985e+08,494.286,493.811,494.762
5.34091e+08,494.316,493.806,494.826
5.38196e+08,494.345,493.789,494.902
5.42301e+08,494.42,493.828,495.012
5.46406e+08,494.542,493.905,495.18
5.50512e+08,494.628,493.92,495.336
5.54617e+08,494.71,494.004,495.416
5.58722e+08,494.761,494.058,495.464
5.62827e+08,494.767,494.125,495.41
5.66933e+08,494.7,494.063,495.337
5.71038e+08,494.623,493.973,495.274
5.75143e+08,494.533,493.827,495.239
5.79248e+08,494.444,493.662,495.226
5.83354e+08,494.402,493.585,495.219
5.87459e+08,494.417,493.58,495.253
5.91564e+08,494.416,493.567,495.266
5.95669e+08,494.403,493.568,495.239
5.99775e+08,494.415,493.551,495.279
6.0388e+08,494.469,493.619,495.32
6.07985e+08,494.527,493.676,495.378
6.1209e+08,494.563,493.742,495.385
6.16195e+08,494.585,493.782,495.389
6.20301e+08,494.549,493.764,495.335
6.24406e+08,494.437,493.658,495.215
6.28511e+08,494.25,493.499,495.001
6.32616e+08,494.101,493.375,494.827
6.36722e+08,494.034,493.296,494.771
6.40827e+08,493.954,493.214,494.695
6.44932e+08,493.919,493.205,494.633
6.49037e+08,493.954,493.201,494.707
6.53143e+08,493.944,493.189,494.699
6.57248e+08,493.895,493.153,494.637
6.61353e+08,493.879,493.161,494.597
6.65458e+08,493.886,493.165,494.607
6.69564e+08,493.904,493.203,494.605
6.73669e+08,493.931,493.261,494.602
6.77774e+08,493.977,493.375,494.578
6.81879e+08,493.973,493.414,494.531
6.85985e+08,493.836,493.356,494.317
6.9009e+08,493.764,493.381,494.146
6.94195e+08,493.743,493.418,494.068
6.983e+08,493.727,493.442,494.012
7.02405e+08,493.779,493.506,494.051
7.06511e+08,493.888,493.543,494.234
7.10616e+08,494.005,493.596,494.414
7.14721e+08,494.057,493.543,494.571
7.18826e+08,494.113,493.521,494.704
7.22932e+08,494.207,493.575,494.838
7.27037e+08,494.317,493.58,495.053
7.31142e+08,494.41,493.616,495.205
7.35247e+08,494.546,493.683,495.409
7.39353e+08,494.673,493.734,495.612
7.43458e+08,494.811,493.876,495.745
7.47563e+08,494.886,493.993,495.78
7.51668e+08,494.971,494.094,495.848
7.55774e+08,495.021,494.177,495.866
7.59879e+08,495.108,494.272,495.943
7.63984e+08,495.136,494.362,495.91
7.68089e+08,495.198,494.484,495.912
7.72195e+08,495.233,494.585,495.88
7.763e+08,495.257,494.652,495.861
7.80405e+08,495.189,494.618,495.761
7.8451e+08,495.118,494.565,495.67
7.88616e+08,495.102,494.62,495.585
7.92721e+08,495.157,494.69,495.623
7.96826e+08,495.184,494.694,495.674
8.00931e+08,495.246,494.676,495.817
8.05036e+08,495.288,494.642,495.933
8.09142e+08,495.256,494.537,495.975
8.13247e+08,495.208,494.475,495.941
8.17352e+08,495.176,494.417,495.935
8.21457e+08,495.138,494.342,495.935
8.25563e+08,495.07,494.204,495.935
8.29668e+08,494.984,494.06,495.907
8.33773e+08,494.901,493.976,495.826
8.37878e+08,494.831,493.967,495.694
8.41984e+08,494.78,493.926,495.634
8.46089e+08,494.803,493.949,495.657
8.50194e+08,494.803,493.928,495.678
8.54299e+08,494.836,493.938,495.734
8.58405e+08,494.867,493.911,495.823
8.6251e+08,494.911,493.87,495.953
8.66615e+08,494.957,493.896,496.019
8.7072e+08,495.071,493.985,496.157
8.74826e+08,495.151,493.975,496.327
8.78931e+08,495.191,494,496.381
8.83036e+08,495.209,494.058,496.36
8.87141e+08,495.247,494.15,496.343
8.91246e+08,495.262,494.23,496.293
8.95352e+08,495.288,494.369,496.207
8.99457e+08,495.361,494.576,496.145
9.03562e+08,495.414,494.744,496.084
9.07667e+08,495.412,494.822,496.002
9.11773e+08,495.433,494.94,495.926
9.15878e+08,495.461,494.953,495.969
9.19983e+08,495.485,494.885,496.085
9.24088e+08,495.501,494.798,496.205
9.28194e+08,495.526,494.756,496.296
9.32299e+08,495.536,494.73,496.343
9.36404e+08,495.518,494.737,496.299
9.40509e+08,495.467,494.649,496.285
9.44615e+08,495.373,494.546,496.199
9.4872e+08,495.279,494.428,496.13
9.52825e+08,495.174,494.369,495.98
9.5693e+08,495.079,494.331,495.827
9.61036e+08,495.044,494.383,495.705
9.65141e+08,495.041,494.404,495.678
9.69246e+08,495.009,494.366,495.652
9.73351e+08,494.995,494.305,495.685
9.77457e+08,495.046,494.358,495.734
9.81562e+08,495.129,494.472,495.786
9.85667e+08,495.204,494.621,495.787
9.89772e+08,495.323,494.779,495.867
9.93877e+08,495.434,494.943,495.925
9.97983e+08,495.48,495.027,495.932
1.00209e+09,495.461,495.029,495.893
1.00619e+09,495.47,495.059,495.881
1.0103e+09,495.455,495.063,495.848
1.0144e+09,495.426,495.057,495.796
1.01851e+09,495.396,495.008,495.783
1.02261e+09,495.383,494.995,495.772
1.02672e+09,495.356,494.98,495.733
1.03082e+09,495.305,494.938,495.671
1.03493e+09,495.254,494.887,495.621
1.03904e+09,495.245,494.9,495.591
1.04314e+09,495.215,494.884,495.545
1.04725e+09,495.175,494.867,495.483
1.05135e+09,495.124,494.769,495.479
1.05546e+09,495.119,494.732,495.506
1.05956e+09,495.076,494.634,495.518
1.06367e+09,495.083,494.587,495.58
1.06777e+09,495.102,494.554,495.649
1.07188e+09,495.17,494.624,495.716
1.07598e+09,495.214,494.689,495.738
1.08009e+09,495.288,494.771,495.805
1.08419e+09,495.356,494.826,495.885
1.0883e+09,495.391,494.904,495.877
1.0924e+09,495.397,494.959,495.834
1.09651e+09,495.417,495.012,495.821
1.10061e+09,495.417,495.081,495.754
1.10472e+09,495.422,495.117,495.727
1.10882e+09,495.398,495.072,495.725
1.11293e+09,495.405,495.028,495.783
1.11703e+09,495.391,495,495.782
1.12114e+09,495.327,494.9,495.753
1.12525e+09,495.302,494.863,495.74
1.12935e+09,495.283,494.817,495.749
1.13346e+09,495.255,494.796,495.714
1.13756e+09,495.209,494.734,495.685
1.14167e+09,495.184,494.698,495.669
1.14577e+09,495.141,494.583,495.699
1.14988e+09,495.105,494.523,495.687
1.15398e+09,495.046,494.459,495.634
1.15809e+09,494.998,494.456,495.539
1.16219e+09,494.933,494.421,495.446
1.1663e+09,494.893,494.394,495.392
1.1704e+09,494.861,494.358,495.365
1.17451e+09,494.842,494.312,495.372
1.17861e+09,494.86,494.348,495.373
1.18272e+09,494.921,494.498,495.344
1.18682e+09,494.969,494.572,495.365
1.19093e+09,495.04,494.605,495.475
1.19503e+09,495.154,494.644,495.663
1.19914e+09,495.266,494.718,495.813
1.20324e+09,494.34,492.453,496.227
1.20735e+09,493.169,489.599,496.738
1.21146e+09,491.921,486.62,497.223
1.21556e+09,490.6,483.54,497.66
1.21967e+09,489.211,480.305,498.117
1.22377e+09,488.659,479.075,498.243
1.22788e+09,488.468,478.688,498.248
1.23198e+09,488.254,478.288,498.221
1.23609e+09,488.058,477.891,498.224
1.24019e+09,488.816,479.82,497.812
1.2443e+09,489.796,482.339,497.253
1.2484e+09,490.797,484.961,496.633
1.25251e+09,491.859,487.711,496.007
1.25661e+09,492.96,490.552,495.368
1.26072e+09,493.281,491.466,495.096
1.26482e+09,493.271,491.6,494.942
1.26893e+09,493.333,491.812,494.854
1.27303e+09,493.348,491.959,494.738
1.27714e+09,493.422,492.153,494.691
1.28124e+09,493.51,492.332,494.689
1.28535e+09,493.632,492.574,494.69
1.28945e+09,493.695,492.732,494.658
1.29356e+09,493.746,492.907,494.585
1.29767e+09,493.744,493.004,494.483
1.30177e+09,493.786,493.136,494.437
1.30588e+09,493.767,493.161,494.373
1.30998e+09,493.771,493.225,494.318
1.31409e+09,493.806,493.32,494.293
1.31819e+09,493.832,493.392,494.272
1.3223e+09,493.754,493.254,494.255
1.3264e+09,493.644,493.051,494.237
1.33051e+09,493.589,492.923,494.255
1.33461e+09,493.541,492.82,494.262
1.33872e+09,493.508,492.675,494.341
1.34282e+09,493.515,492.673,494.357
1.34693e+09,493.685,492.868,494.502
1.35103e+09,493.777,492.901,494.652
1.35514e+09,493.864,492.962,494.766
1.35924e+09,494.02,493.146,494.894
1.36335e+09,494.226,493.395,495.057
1.36745e+09,494.377,493.583,495.169
1.37156e+09,494.538,493.798,495.278
1.37566e+09,494.665,494.046,495.283
1.37977e+09,494.774,494.192,495.356
1.38388e+09,494.725,494.105,495.345
1.38798e+09,494.716,494.132,495.3
1.39209e+09,494.727,494.165,495.289
1.39619e+09,494.716,494.17,495.262
1.4003e+09,494.679,494.177,495.18
1.4044e+09,494.641,494.157,495.124
1.40851e+09,494.499,493.995,495.004
1.41261e+09,494.283,493.758,494.809
1.41672e+09,494.105,493.567,494.643
1.42082e+09,493.991,493.494,494.488
1.42493e+09,493.897,493.393,494.4
1.42903e+09,493.883,493.355,494.411
1.43314e+09,493.944,493.345,494.543
1.43724e+09,494.032,493.311,494.752
1.44135e+09,494.124,493.239,495.009
1.44545e+09,494.256,493.203,495.308
1.44956e+09,494.426,493.191,495.66
1.45366e+09,494.452,493.145,495.759
1.45777e+09,494.412,492.981,495.843
1.46187e+09,494.3,492.819,495.781
1.46598e+09,494.091,492.609,495.573
1.47009e+09,493.886,492.471,495.302
1.47419e+09,493.769,492.434,495.105
1.4783e+09,493.671,492.495,494.846
1.4824e+09,493.662,492.699,494.626
1.48651e+09,493.707,492.952,494.463
1.49061e+09,493.797,493.113,494.48
1.49472e+09,493.917,493.369,494.465
1.49882e+09,494.103,493.624,494.582
1.50293e+09,494.256,493.787,494.725
1.50703e+09,494.356,493.868,494.845
1.51114e+09,494.419,493.946,494.892
1.51524e+09,494.419,493.906,494.932
1.51935e+09,494.325,493.753,494.898
1.52345e+09,494.225,493.614,494.837
1.52756e+09,494.198,493.574,494.822
1.53166e+09,494.106,493.434,494.778
1.53577e+09,494.085,493.376,494.794
1.53987e+09,494.132,493.404,494.86
1.54398e+09,494.202,493.477,494.928
1.54808e+09,494.214,493.522,494.907
1.55219e+09,494.323,493.678,494.969
1.5563e+09,494.452,493.854,495.049
1.5604e+09,494.567,493.956,495.178
1.56451e+09,494.641,494.047,495.235
1.56861e+09,494.794,494.2,495.389
1.57272e+09,494.861,494.262,495.461
1.57682e+09,494.908,494.335,495.48
1.58093e+09,494.904,494.389,495.419
1.58503e+09,494.951,494.42,495.483
1.58914e+09,494.935,494.406,495.464
1.59324e+09,494.873,494.356,495.391
1.59735e+09,494.793,494.281,495.306
1.60145e+09,494.736,494.196,495.276
1.60556e+09,494.677,494.128,495.226
1.60966e+09,494.589,494.021,495.157
1.61377e+09,494.541,493.979,495.102
1.61787e+09,494.559,493.998,495.12
1.62198e+09,494.558,493.997,495.12
1.62608e+09,494.571,493.931,495.212
1.63019e+09,494.696,494.147,495.244
1.63429e+09,494.868,494.535,495.201
1.6384e+09,494.977,494.65,495.304


==> figures/data/locomotion/tidy/smoothed/locomotion_motion_steps__FlowRL.csv <==
step,mean,lo,hi
1.024e+07,39.22,30.66,47.78
2.048e+07,252.53,215.583,289.477
3.072e+07,332.57,305.816,359.326
4.096e+07,371.436,350.633,392.24
5.12e+07,394.998,377.63,412.366
6.144e+07,444.04,427.049,461.031
7.168e+07,462.388,447.308,477.467
8.192e+07,463.02,448.913,477.126
9.216e+07,458.607,441.373,475.838
1.024e+08,458.011,439.194,476.824
1.1264e+08,458.5,439.821,477.174
1.2288e+08,459.408,440.953,477.858
1.3312e+08,460.276,442.276,478.272
1.4336e+08,461.009,443.387,478.628
1.536e+08,461.682,444.524,478.838
1.6384e+08,464.973,451.556,478.389
1.7408e+08,470.076,458.611,481.539
1.8432e+08,477.38,468.798,485.96
1.9456e+08,482.806,477.221,488.389
2.048e+08,484.913,479.469,490.356
2.1504e+08,485.987,480.291,491.68
2.2528e+08,486.788,480.924,492.648
2.3552e+08,487.457,481.492,493.419
2.4576e+08,488.044,481.973,494.113
2.56e+08,488.773,483.519,494.028
2.6624e+08,490.26,486.653,493.866
2.7648e+08,490.882,488.052,493.712
2.8672e+08,491.277,488.807,493.747
2.9696e+08,491.706,489.432,493.979
3.072e+08,492.231,490.542,493.921
3.1744e+08,492.519,491.124,493.914
3.2768e+08,492.724,491.504,493.946
3.3792e+08,493.006,491.891,494.121
3.4816e+08,493.091,491.936,494.248
3.584e+08,493.282,492.303,494.262
3.6864e+08,493.663,492.714,494.613
3.7888e+08,493.73,492.914,494.55
3.8912e+08,493.88,492.987,494.78
3.9936e+08,494.13,492.97,495.29


==> figures/data/locomotion/tidy/smoothed/locomotion_velocity_hours__FLOP.csv <==
step,mean,lo,hi
0.05,0.00919393,0.00913509,0.00925276
0.0999888,0.0100139,0.00979961,0.0102282
0.149978,0.0165527,0.0151596,0.0179458
0.199966,0.0299297,0.0252609,0.0345984
0.249955,0.0526393,0.0471739,0.0581049
0.299944,0.0689966,0.0633365,0.074657
0.349933,0.0880171,0.0812797,0.0947549
0.399921,0.111436,0.103169,0.119702
0.44991,0.139003,0.129487,0.14852
0.499899,0.166754,0.157317,0.176191
0.549888,0.192989,0.1831,0.202879
0.599876,0.217094,0.208329,0.225859
0.649865,0.23691,0.22826,0.245561
0.699854,0.256101,0.247249,0.264954
0.749843,0.273937,0.264961,0.282913
0.799832,0.290811,0.281948,0.299674
0.84982,0.303724,0.29504,0.312407
0.899809,0.311988,0.303651,0.320326
0.949798,0.31793,0.308772,0.327088
0.999787,0.325299,0.317062,0.333537
1.04978,0.332269,0.324379,0.340159
1.09976,0.338891,0.330773,0.347009
1.14975,0.344202,0.337117,0.351286
1.19974,0.350381,0.342385,0.358377
1.24973,0.354403,0.345747,0.363058
1.29972,0.357106,0.348635,0.365576
1.34971,0.36016,0.352216,0.368105
1.3997,0.3641,0.356862,0.371338
1.44969,0.365925,0.35817,0.373679
1.49967,0.368444,0.360624,0.376265
1.54966,0.370996,0.363932,0.378059
1.59965,0.372918,0.36535,0.380486
1.64964,0.374524,0.367501,0.381548
1.69963,0.375885,0.369546,0.382225
1.74962,0.378646,0.372648,0.384645
1.79961,0.380577,0.374774,0.38638
1.8496,0.3826,0.376776,0.388424
1.89958,0.384163,0.378633,0.389693
1.94957,0.385303,0.379926,0.39068
1.99956,0.386663,0.38089,0.392437
2.04955,0.388181,0.380729,0.395634
2.09954,0.388152,0.379793,0.396511
2.14953,0.389781,0.380843,0.398719
2.19952,0.390801,0.381973,0.399629
2.24951,0.390715,0.380993,0.400437
2.29949,0.390867,0.380499,0.401234
2.34948,0.391489,0.380238,0.402741
2.39947,0.392741,0.381053,0.404428
2.44946,0.393552,0.381395,0.405708
2.49945,0.393404,0.38253,0.404278
2.54944,0.394583,0.38454,0.404627
2.59943,0.394609,0.385433,0.403785
2.64942,0.39444,0.384647,0.404233
2.6994,0.395666,0.38582,0.405511
2.74939,0.395622,0.385901,0.405343
2.79938,0.397567,0.387619,0.407514
2.84937,0.398121,0.387804,0.408439
2.89936,0.399286,0.389179,0.409394
2.94935,0.400771,0.390075,0.411467
2.99934,0.402536,0.391305,0.413767
3.04933,0.403866,0.393133,0.414598
3.09932,0.405136,0.395526,0.414746
3.1493,0.406584,0.397925,0.415242
3.19929,0.408176,0.399841,0.41651
3.24928,0.408535,0.401115,0.415956
3.29927,0.409269,0.402287,0.416251
3.34926,0.409852,0.402318,0.417386
3.39925,0.411821,0.404841,0.418802
3.44924,0.41278,0.405918,0.419643
3.49923,0.413517,0.40534,0.421694
3.54921,0.415881,0.407039,0.424723
3.5992,0.417486,0.407847,0.427126
3.64919,0.419417,0.4099,0.428934
3.69918,0.421553,0.411967,0.431139
3.74917,0.422616,0.412637,0.432595
3.79916,0.423716,0.414449,0.432983
3.84915,0.425009,0.415433,0.434585
3.89914,0.426639,0.416493,0.436786
3.94912,0.429124,0.418702,0.439545
3.99911,0.430028,0.418576,0.441481
4.0491,0.431174,0.420482,0.441867
4.09909,0.433069,0.421671,0.444466
4.14908,0.434275,0.422662,0.445887
4.19907,0.436287,0.424069,0.448505
4.24906,0.436856,0.425178,0.448535
4.29905,0.436877,0.425288,0.448467
4.34903,0.437757,0.4266,0.448915
4.39902,0.438072,0.427752,0.448392
4.44901,0.438857,0.429621,0.448093
4.499,0.440616,0.431125,0.450106
4.54899,0.44089,0.43147,0.450309
4.59898,0.440793,0.432086,0.449499
4.64897,0.441485,0.433036,0.449933
4.69896,0.442831,0.433051,0.452611
4.74894,0.443937,0.434118,0.453755
4.79893,0.444052,0.434379,0.453725
4.84892,0.444795,0.434734,0.454855
4.89891,0.445443,0.435118,0.455768
4.9489,0.444864,0.433989,0.455739
4.99889,0.446159,0.435558,0.456761
5.04888,0.447413,0.436953,0.457873
5.09887,0.448235,0.438492,0.457978
5.14885,0.449081,0.440117,0.458045
5.19884,0.449832,0.442005,0.45766
5.24883,0.450751,0.443847,0.457656
5.29882,0.451897,0.445708,0.458086
5.34881,0.452416,0.446857,0.457975
5.3988,0.453813,0.448546,0.459081
5.44879,0.452937,0.448401,0.457474
5.49878,0.453108,0.448499,0.457717
5.54876,0.453569,0.449029,0.458108
5.59875,0.454238,0.450207,0.458269
5.64874,0.454673,0.44966,0.459686
5.69873,0.45466,0.448655,0.460665
5.74872,0.453909,0.447652,0.460167
5.79871,0.454673,0.448635,0.460711
5.8487,0.454809,0.449088,0.46053
5.89869,0.45585,0.449821,0.46188
5.94868,0.455826,0.449482,0.46217
5.99866,0.455948,0.450232,0.461665
6.04865,0.4561,0.44986,0.46234
6.09864,0.456158,0.450538,0.461778
6.14863,0.457023,0.452052,0.461992
6.19862,0.458934,0.454683,0.463185
6.24861,0.459457,0.454727,0.464188
6.2986,0.459986,0.455429,0.464543
6.34859,0.461577,0.456667,0.466487
6.39857,0.463172,0.458104,0.46824
6.44856,0.464113,0.458123,0.470104
6.49855,0.465519,0.45892,0.472118
6.54854,0.466612,0.45975,0.473474
6.59853,0.467142,0.460565,0.47372
6.64852,0.467036,0.460251,0.473821
6.69851,0.466692,0.460222,0.473161
6.7485,0.465603,0.45862,0.472585
6.79848,0.464931,0.458231,0.471631
6.84847,0.465225,0.458698,0.471752
6.89846,0.465755,0.460192,0.471319
6.94845,0.465589,0.460379,0.470798
6.99844,0.465848,0.460769,0.470927
7.04843,0.465991,0.46089,0.471091
7.09842,0.466452,0.46136,0.471544
7.14841,0.467263,0.462111,0.472416
7.19839,0.470031,0.465498,0.474565
7.24838,0.471238,0.466511,0.475966
7.29837,0.472329,0.466893,0.477766
7.34836,0.472632,0.466331,0.478934
7.39835,0.472965,0.467181,0.47875
7.44834,0.473565,0.467043,0.480087
7.49833,0.473763,0.46701,0.480515
7.54832,0.473917,0.467166,0.480667
7.5983,0.474911,0.467765,0.482056
7.64829,0.473135,0.465284,0.480985
7.69828,0.472842,0.464556,0.481127
7.74827,0.47209,0.464214,0.479965
7.79826,0.472529,0.465147,0.479909
7.84825,0.473096,0.464516,0.481676
7.89824,0.473067,0.46488,0.481253
7.94823,0.472756,0.464454,0.481058
7.99821,0.473275,0.464888,0.481663
8.0482,0.472654,0.464452,0.480856
8.09819,0.473522,0.464756,0.482288
8.14818,0.474753,0.466643,0.482862
8.19817,0.475526,0.467254,0.483797
8.24816,0.476094,0.466883,0.485304
8.29815,0.475742,0.467588,0.483895
8.34814,0.476218,0.468515,0.483921
8.39812,0.477913,0.469912,0.485913
8.44811,0.478749,0.470341,0.487157
8.4981,0.479859,0.471266,0.488452
8.54809,0.481629,0.474098,0.489159
8.59808,0.481811,0.474079,0.489543
8.64807,0.482078,0.473647,0.490508
8.69806,0.48213,0.474538,0.489721
8.74805,0.483222,0.475118,0.491327
8.79804,0.482625,0.473662,0.491589
8.84802,0.482634,0.473765,0.491504
8.89801,0.483057,0.47391,0.492205
8.948,0.482509,0.473444,0.491574
8.99799,0.481636,0.472056,0.491217
9.04798,0.481603,0.47201,0.491197
9.09797,0.481739,0.473319,0.49016
9.14796,0.481679,0.473467,0.489892
9.19795,0.481165,0.473595,0.488736
9.24793,0.481431,0.474909,0.487954
9.29792,0.480975,0.474628,0.487322
9.34791,0.481438,0.47545,0.487427
9.3979,0.481845,0.476093,0.487596
9.44789,0.482794,0.477408,0.48818
9.49788,0.48383,0.478585,0.489075
9.54787,0.484807,0.47905,0.490564
9.59786,0.484701,0.479092,0.490311
9.64784,0.484697,0.478881,0.490514
9.69783,0.48627,0.480414,0.492126
9.74782,0.486216,0.480317,0.492116
9.79781,0.486223,0.480263,0.492183
9.8478,0.486722,0.480744,0.492701
9.89779,0.484277,0.478889,0.489665
9.94778,0.486708,0.480688,0.492728
9.99777,0.491902,0.484812,0.498991


==> figures/data/locomotion/tidy/smoothed/locomotion_velocity_hours__FPOppK48.csv <==
step,mean,lo,hi
0.05,0.0082603,0.0082603,0.0082603
0.0999875,0.00820453,0.00820453,0.00820453
0.149975,0.00810053,0.00810053,0.00810053
0.199962,0.0080635,0.0080635,0.0080635
0.24995,0.00797536,0.00797536,0.00797536
0.299937,0.00792188,0.00792188,0.00792188
0.349925,0.00785118,0.00785118,0.00785118
0.399912,0.0078342,0.0078342,0.0078342
0.4499,0.00782828,0.00782828,0.00782828
0.499887,0.00788035,0.00788035,0.00788035
0.549875,0.0079652,0.0079652,0.0079652
0.599862,0.00803034,0.00803034,0.00803034
0.64985,0.00819029,0.00819029,0.00819029
0.699837,0.00835054,0.00835054,0.00835054
0.749825,0.00850366,0.00850366,0.00850366
0.799812,0.00870125,0.00870125,0.00870125
0.8498,0.00896195,0.00896195,0.00896195
0.899787,0.00920866,0.00920866,0.00920866
0.949775,0.00952253,0.00952253,0.00952253
0.999762,0.00984293,0.00984293,0.00984293
1.04975,0.0101809,0.0101809,0.0101809
1.09974,0.010622,0.010622,0.010622
1.14972,0.0109866,0.0109866,0.0109866
1.19971,0.0114532,0.0114532,0.0114532
1.2497,0.0119245,0.0119245,0.0119245
1.29969,0.0124627,0.0124627,0.0124627
1.34967,0.0131441,0.0131441,0.0131441
1.39966,0.013891,0.013891,0.013891
1.44965,0.0147293,0.0147293,0.0147293
1.49964,0.0157601,0.0157601,0.0157601
1.54962,0.0170731,0.0170731,0.0170731
1.59961,0.0187286,0.0187286,0.0187286
1.6496,0.0203898,0.0203898,0.0203898
1.69959,0.0228366,0.0228366,0.0228366
1.74957,0.02603,0.02603,0.02603
1.79956,0.0297086,0.0297086,0.0297086
1.84955,0.0341392,0.0341392,0.0341392
1.89954,0.0388152,0.0388152,0.0388152
1.94952,0.044456,0.044456,0.044456
1.99951,0.0504993,0.0504993,0.0504993
2.0495,0.0575097,0.0575097,0.0575097
2.09949,0.0641654,0.0641654,0.0641654
2.14947,0.0717059,0.0717059,0.0717059
2.19946,0.0786559,0.0786559,0.0786559
2.24945,0.0859286,0.0859286,0.0859286
2.29944,0.0915792,0.0915792,0.0915792
2.34942,0.0972254,0.0972254,0.0972254
2.39941,0.10177,0.10177,0.10177
2.4494,0.106256,0.106256,0.106256
2.49939,0.112603,0.112603,0.112603
2.54937,0.117146,0.117146,0.117146
2.59936,0.118928,0.118928,0.118928
2.64935,0.120784,0.120784,0.120784
2.69934,0.121194,0.121194,0.121194
2.74932,0.121749,0.121749,0.121749
2.79931,0.125288,0.125288,0.125288
2.8493,0.126049,0.126049,0.126049
2.89929,0.12806,0.12806,0.12806
2.94927,0.129605,0.129605,0.129605
2.99926,0.13156,0.13156,0.13156
3.04925,0.133443,0.133443,0.133443
3.09924,0.137329,0.137329,0.137329
3.14922,0.140396,0.140396,0.140396
3.19921,0.144268,0.144268,0.144268
3.2492,0.145294,0.145294,0.145294
3.29919,0.148323,0.148323,0.148323
3.34917,0.151774,0.151774,0.151774
3.39916,0.152765,0.152765,0.152765
3.44915,0.154188,0.154188,0.154188
3.49914,0.157638,0.157638,0.157638
3.54912,0.160977,0.160977,0.160977
3.59911,0.164135,0.164135,0.164135
3.6491,0.163849,0.163849,0.163849
3.69909,0.163063,0.163063,0.163063
3.74907,0.16516,0.16516,0.16516
3.79906,0.165229,0.165229,0.165229
3.84905,0.166858,0.166858,0.166858
3.89904,0.167034,0.167034,0.167034
3.94902,0.169063,0.169063,0.169063
3.99901,0.165358,0.165358,0.165358
4.049,0.163697,0.163697,0.163697
4.09899,0.165017,0.165017,0.165017
4.14897,0.168991,0.168991,0.168991
4.19896,0.170636,0.170636,0.170636
4.24895,0.171047,0.171047,0.171047
4.29894,0.172583,0.172583,0.172583
4.34892,0.174556,0.174556,0.174556
4.39891,0.17427,0.17427,0.17427
4.4489,0.177097,0.177097,0.177097
4.49889,0.178689,0.178689,0.178689
4.54887,0.182927,0.182927,0.182927
4.59886,0.186235,0.186235,0.186235
4.64885,0.188957,0.188957,0.188957
4.69884,0.193763,0.193763,0.193763
4.74882,0.196822,0.196822,0.196822
4.79881,0.200305,0.200305,0.200305
4.8488,0.206112,0.206112,0.206112
4.89879,0.213666,0.213666,0.213666
4.94877,0.22003,0.22003,0.22003
4.99876,0.229481,0.229481,0.229481
5.04875,0.229922,0.229922,0.229922
5.09874,0.233321,0.233321,0.233321
5.14872,0.235369,0.235369,0.235369
5.19871,0.237968,0.237968,0.237968
5.2487,0.242402,0.242402,0.242402
5.29869,0.248232,0.248232,0.248232
5.34867,0.254847,0.254847,0.254847
5.39866,0.262495,0.262495,0.262495
5.44865,0.262556,0.262556,0.262556
5.49864,0.270549,0.270549,0.270549
5.54862,0.277879,0.277879,0.277879
5.59861,0.28392,0.28392,0.28392
5.6486,0.289636,0.289636,0.289636
5.69859,0.303185,0.303185,0.303185
5.74857,0.30323,0.30323,0.30323
5.79856,0.300121,0.300121,0.300121
5.84855,0.302223,0.302223,0.302223
5.89854,0.302179,0.302179,0.302179
5.94852,0.303943,0.303943,0.303943
5.99851,0.306961,0.306961,0.306961
6.0485,0.310871,0.310871,0.310871
6.09849,0.310667,0.310667,0.310667
6.14847,0.306335,0.306335,0.306335
6.19846,0.311753,0.311753,0.311753
6.24845,0.320519,0.320519,0.320519
6.29844,0.32299,0.32299,0.32299
6.34842,0.327707,0.327707,0.327707
6.39841,0.330814,0.330814,0.330814
6.4484,0.330063,0.330063,0.330063
6.49839,0.326873,0.326873,0.326873
6.54837,0.331358,0.331358,0.331358
6.59836,0.330499,0.330499,0.330499
6.64835,0.331694,0.331694,0.331694
6.69834,0.333702,0.333702,0.333702
6.74832,0.336116,0.336116,0.336116
6.79831,0.339358,0.339358,0.339358
6.8483,0.338857,0.338857,0.338857
6.89829,0.338701,0.338701,0.338701
6.94827,0.344859,0.344859,0.344859
6.99826,0.346974,0.346974,0.346974
7.04825,0.348812,0.348812,0.348812
7.09824,0.348465,0.348465,0.348465
7.14822,0.344093,0.344093,0.344093
7.19821,0.345186,0.345186,0.345186
7.2482,0.34738,0.34738,0.34738
7.29819,0.352488,0.352488,0.352488
7.34817,0.355096,0.355096,0.355096
7.39816,0.354637,0.354637,0.354637
7.44815,0.352737,0.352737,0.352737
7.49814,0.350296,0.350296,0.350296
7.54812,0.350623,0.350623,0.350623
7.59811,0.349495,0.349495,0.349495
7.6481,0.350185,0.350185,0.350185
7.69809,0.349142,0.349142,0.349142
7.74807,0.34548,0.34548,0.34548
7.79806,0.341737,0.341737,0.341737
7.84805,0.341123,0.341123,0.341123
7.89804,0.339673,0.339673,0.339673
7.94802,0.340305,0.340305,0.340305
7.99801,0.339904,0.339904,0.339904
8.048,0.345131,0.345131,0.345131
8.09799,0.341853,0.341853,0.341853
8.14797,0.341633,0.341633,0.341633
8.19796,0.344108,0.344108,0.344108
8.24795,0.351801,0.351801,0.351801
8.29794,0.346516,0.346516,0.346516
8.34792,0.345187,0.345187,0.345187
8.39791,0.352899,0.352899,0.352899
8.4479,0.356893,0.356893,0.356893
8.49789,0.353051,0.353051,0.353051
8.54787,0.351617,0.351617,0.351617
8.59786,0.35162,0.35162,0.35162
8.64785,0.348318,0.348318,0.348318
8.69784,0.347157,0.347157,0.347157
8.74782,0.349374,0.349374,0.349374
8.79781,0.355025,0.355025,0.355025
8.8478,0.347393,0.347393,0.347393
8.89779,0.344066,0.344066,0.344066
8.94777,0.345112,0.345112,0.345112
8.99776,0.344085,0.344085,0.344085
9.04775,0.342082,0.342082,0.342082
9.09774,0.339284,0.339284,0.339284
9.14772,0.342724,0.342724,0.342724
9.19771,0.346646,0.346646,0.346646
9.2477,0.340439,0.340439,0.340439
9.29769,0.338946,0.338946,0.338946
9.34767,0.340549,0.340549,0.340549
9.39766,0.344469,0.344469,0.344469
9.44765,0.348332,0.348332,0.348332
9.49764,0.350202,0.350202,0.350202
9.54762,0.353366,0.353366,0.353366
9.59761,0.349648,0.349648,0.349648
9.6476,0.345332,0.345332,0.345332
9.69759,0.350256,0.350256,0.350256
9.74757,0.354152,0.354152,0.354152
9.79756,0.350285,0.350285,0.350285
9.84755,0.343714,0.343714,0.343714
9.89754,0.342123,0.342123,0.342123
9.94752,0.344616,0.344616,0.344616
9.99751,0.32985,0.32985,0.32985


==> figures/data/locomotion/tidy/smoothed/locomotion_velocity_hours__FastTD3.csv <==
step,mean,lo,hi
0.05,0.00984259,0.00962006,0.0100651
0.0999886,0.0184803,0.0150425,0.021918
0.149977,0.0494548,0.0424668,0.0564426
0.199966,0.09502,0.0757055,0.114334
0.249954,0.141661,0.115518,0.167803
0.299943,0.181877,0.154803,0.208951
0.349931,0.223468,0.195928,0.251008
0.39992,0.263107,0.235883,0.290332
0.449909,0.297341,0.271379,0.323304
0.499897,0.327193,0.30154,0.352846
0.549886,0.350127,0.327485,0.37277
0.599874,0.367933,0.351689,0.384176
0.649863,0.383015,0.373133,0.392897
0.699851,0.391032,0.384958,0.397107
0.74984,0.394817,0.389313,0.400321
0.799829,0.397766,0.392242,0.403291
0.849817,0.401193,0.3949,0.407487
0.899806,0.407306,0.400347,0.414265
0.949794,0.410194,0.403203,0.417185
0.999783,0.413905,0.406598,0.421213
1.04977,0.418077,0.410172,0.425981
1.09976,0.421267,0.41292,0.429614
1.14975,0.425081,0.416404,0.433758
1.19974,0.429178,0.420114,0.438242
1.24973,0.432346,0.423214,0.441479
1.29971,0.434919,0.426328,0.44351
1.3497,0.43669,0.428187,0.445194
1.39969,0.439985,0.431584,0.448385
1.44968,0.443283,0.435041,0.451525
1.49967,0.44601,0.439329,0.45269
1.54966,0.447567,0.440625,0.454508
1.59965,0.449072,0.4421,0.456045
1.64963,0.451287,0.444237,0.458337
1.69962,0.453119,0.446227,0.460011
1.74961,0.454802,0.448426,0.461179
1.7996,0.457603,0.451606,0.4636
1.84959,0.459113,0.453568,0.464658
1.89958,0.460609,0.454718,0.4665
1.94957,0.461352,0.454689,0.468017
1.99955,0.464066,0.457169,0.470963
2.04954,0.464747,0.457684,0.47181
2.09953,0.463532,0.457237,0.469826
2.14952,0.464234,0.457711,0.470757
2.19951,0.465567,0.458163,0.472971
2.2495,0.465485,0.458016,0.472954
2.29949,0.466821,0.458641,0.475002
2.34947,0.4668,0.458626,0.474974
2.39946,0.468313,0.459786,0.476841
2.44945,0.466901,0.459528,0.474275
2.49944,0.467852,0.460446,0.475258
2.54943,0.470663,0.462173,0.479152
2.59942,0.472572,0.464405,0.480739
2.64941,0.472966,0.465223,0.480708
2.69939,0.473698,0.465804,0.481592
2.74938,0.47415,0.46652,0.48178
2.79937,0.474728,0.467618,0.481838
2.84936,0.474911,0.46779,0.482031
2.89935,0.476685,0.468841,0.484528
2.94934,0.476897,0.468677,0.485118
2.99933,0.476999,0.468179,0.485819
3.04931,0.476358,0.467042,0.485673
3.0993,0.47655,0.467514,0.485586
3.14929,0.477596,0.468879,0.486313
3.19928,0.479529,0.471411,0.487646
3.24927,0.480644,0.472918,0.488369
3.29926,0.481569,0.473425,0.489712
3.34925,0.481948,0.473728,0.490167
3.39923,0.483881,0.476669,0.491093
3.44922,0.485099,0.479202,0.490996
3.49921,0.486855,0.480717,0.492994
3.5492,0.488793,0.481705,0.495881
3.59919,0.489817,0.482327,0.497308
3.64918,0.489613,0.48206,0.497166
3.69917,0.489945,0.481963,0.497927
3.74915,0.489341,0.481774,0.496908
3.79914,0.489827,0.482613,0.497042
3.84913,0.490763,0.482884,0.498641
3.89912,0.491841,0.483938,0.499744
3.94911,0.492332,0.485261,0.499402
3.9991,0.492865,0.486867,0.498863
4.04909,0.49245,0.48673,0.498171
4.09907,0.492416,0.485407,0.499424
4.14906,0.494345,0.487366,0.501324
4.19905,0.496078,0.489189,0.502967
4.24904,0.497562,0.490264,0.50486
4.29903,0.496585,0.489645,0.503525
4.34902,0.495306,0.487878,0.502734
4.39901,0.494531,0.485962,0.5031
4.44899,0.494051,0.484984,0.503118
4.49898,0.493909,0.484386,0.503432
4.54897,0.494847,0.484791,0.504904
4.59896,0.49406,0.483254,0.504866
4.64895,0.493462,0.482844,0.50408
4.69894,0.493298,0.482156,0.504441
4.74893,0.493925,0.482225,0.505625
4.79891,0.494662,0.482187,0.507137
4.8489,0.495429,0.4827,0.508158
4.89889,0.494905,0.482317,0.507494
4.94888,0.494857,0.482733,0.50698
4.99887,0.493313,0.482087,0.504538
5.04886,0.493316,0.482773,0.503858
5.09885,0.49351,0.482962,0.504058
5.14883,0.493527,0.48339,0.503665
5.19882,0.493904,0.484082,0.503726
5.24881,0.495188,0.486109,0.504268
5.2988,0.495353,0.4875,0.503205
5.34879,0.496351,0.488531,0.50417
5.39878,0.496082,0.487843,0.504321
5.44877,0.498377,0.490328,0.506427
5.49875,0.497896,0.489157,0.506635
5.54874,0.499204,0.489858,0.50855
5.59873,0.500092,0.490094,0.510089
5.64872,0.499903,0.489645,0.510162
5.69871,0.498883,0.488444,0.509321
5.7487,0.498891,0.487656,0.510126
5.79869,0.499021,0.487883,0.51016
5.84867,0.500427,0.489559,0.511296
5.89866,0.499671,0.488775,0.510567
5.94865,0.499466,0.488781,0.510152
5.99864,0.498913,0.489034,0.508791
6.04863,0.497998,0.489088,0.506908
6.09862,0.496849,0.487884,0.505814
6.14861,0.496284,0.487693,0.504876
6.19859,0.496055,0.48723,0.50488
6.24858,0.497005,0.488237,0.505774
6.29857,0.497886,0.489269,0.506503
6.34856,0.497627,0.48961,0.505644
6.39855,0.498529,0.491023,0.506036
6.44854,0.498235,0.489975,0.506496
6.49853,0.499467,0.49117,0.507763
6.54851,0.5004,0.492584,0.508216
6.5985,0.501915,0.494508,0.509323
6.64849,0.503202,0.496928,0.509476
6.69848,0.501078,0.494667,0.50749
6.74847,0.499728,0.493155,0.506301
6.79846,0.499002,0.492523,0.505482
6.84845,0.499787,0.493116,0.506458
6.89843,0.501025,0.495217,0.506833
6.94842,0.500806,0.495282,0.506331
6.99841,0.501898,0.496299,0.507497
7.0484,0.501035,0.494739,0.507331
7.09839,0.49941,0.49226,0.506561
7.14838,0.499968,0.492268,0.507668
7.19837,0.500019,0.49147,0.508568
7.24835,0.500267,0.491381,0.509154
7.29834,0.49974,0.490335,0.509145
7.34833,0.499261,0.489665,0.508857
7.39832,0.49833,0.487551,0.509109
7.44831,0.498685,0.487398,0.509971
7.4983,0.499394,0.488885,0.509902
7.54829,0.500775,0.49096,0.51059
7.59827,0.502101,0.493217,0.510984
7.64826,0.502592,0.495043,0.51014
7.69825,0.504005,0.496333,0.511678
7.74824,0.504967,0.498376,0.511559
7.79823,0.505297,0.499025,0.511569
7.84822,0.506141,0.500831,0.511452
7.89821,0.506694,0.502491,0.510897
7.94819,0.506875,0.502388,0.511362
7.99818,0.506619,0.502562,0.510676
8.04817,0.506208,0.502193,0.510223
8.09816,0.506082,0.501774,0.510391
8.14815,0.505743,0.501907,0.509579
8.19814,0.506184,0.501927,0.510441
8.24813,0.505521,0.500619,0.510422
8.29811,0.504294,0.49956,0.509028
8.3481,0.503124,0.498285,0.507963
8.39809,0.502801,0.497163,0.508439
8.44808,0.503598,0.497419,0.509777
8.49807,0.504161,0.49772,0.510602
8.54806,0.504436,0.497267,0.511605
8.59805,0.504242,0.496391,0.512092
8.64803,0.503464,0.495833,0.511096
8.69802,0.504232,0.49701,0.511455
8.74801,0.505339,0.498289,0.512389
8.798,0.505827,0.498445,0.513209
8.84799,0.506457,0.4991,0.513814
8.89798,0.505907,0.498818,0.512996
8.94797,0.506224,0.498615,0.513834
8.99795,0.506676,0.499409,0.513943
9.04794,0.507657,0.500326,0.514987
9.09793,0.508171,0.500454,0.515887
9.14792,0.507461,0.4996,0.515322
9.19791,0.507932,0.500264,0.515599
9.2479,0.507433,0.499392,0.515475
9.29789,0.507058,0.500234,0.513881
9.34787,0.507563,0.500769,0.514357
9.39786,0.506955,0.500083,0.513827
9.44785,0.50719,0.500032,0.514348
9.49784,0.506643,0.499416,0.513871
9.54783,0.505386,0.498088,0.512685
9.59782,0.506194,0.498228,0.51416
9.64781,0.506187,0.497503,0.514871
9.69779,0.507408,0.499213,0.515603
9.74778,0.507546,0.498845,0.516246
9.79777,0.508012,0.498598,0.517426
9.84776,0.508247,0.499136,0.517357
9.89775,0.510173,0.501283,0.519063
9.94774,0.511368,0.5045,0.518236
9.99773,0.513685,0.503919,0.52345


==> figures/data/locomotion/tidy/smoothed/locomotion_velocity_steps__FLOP.csv <==
step,mean,lo,hi
400000,0.00919393,0.00913509,0.00925276
2.90293e+06,0.0101345,0.00990535,0.0103637
5.40586e+06,0.0173167,0.0158733,0.0187602
7.90879e+06,0.0327597,0.0289143,0.0366052
1.04117e+07,0.0570602,0.0528329,0.0612876
1.29147e+07,0.074305,0.0699691,0.0786409
1.54176e+07,0.0939763,0.0883242,0.0996283
1.79205e+07,0.119135,0.112186,0.126083
2.04234e+07,0.147273,0.139664,0.154882
2.29264e+07,0.175031,0.167146,0.182915
2.54293e+07,0.20045,0.192481,0.208419
2.79322e+07,0.223472,0.215805,0.231139
3.04352e+07,0.242652,0.235352,0.249951
3.29381e+07,0.261013,0.253313,0.268713
3.5441e+07,0.27817,0.269458,0.286882
3.7944e+07,0.294733,0.286096,0.30337
4.04469e+07,0.305071,0.29663,0.313513
4.29498e+07,0.313623,0.304879,0.322368
4.54528e+07,0.320156,0.311505,0.328807
4.79557e+07,0.32828,0.320079,0.336481
5.04586e+07,0.335685,0.32814,0.34323
5.29615e+07,0.341632,0.333442,0.349823
5.54645e+07,0.347363,0.339264,0.355461
5.79674e+07,0.352934,0.344682,0.361185
6.04703e+07,0.356458,0.347127,0.365788
6.29733e+07,0.360671,0.351721,0.36962
6.54762e+07,0.362779,0.354466,0.371092
6.79791e+07,0.365791,0.357611,0.373972
7.04821e+07,0.367271,0.358539,0.376003
7.2985e+07,0.36917,0.360544,0.377797
7.54879e+07,0.37196,0.363908,0.380011
7.79909e+07,0.373398,0.365495,0.381301
8.04938e+07,0.374639,0.367745,0.381534
8.29967e+07,0.376899,0.371367,0.382431
8.54996e+07,0.378952,0.373139,0.384765
8.80026e+07,0.380894,0.374693,0.387096
9.05055e+07,0.382325,0.376315,0.388335
9.30084e+07,0.384605,0.378594,0.390615
9.55114e+07,0.384763,0.377611,0.391915
9.80143e+07,0.385296,0.377824,0.392768
1.00517e+08,0.387383,0.379174,0.395591
1.0302e+08,0.388151,0.379582,0.39672
1.05523e+08,0.389135,0.380554,0.397717
1.08026e+08,0.389325,0.38021,0.398441
1.10529e+08,0.389207,0.37985,0.398565
1.13032e+08,0.390601,0.380784,0.400418
1.15535e+08,0.390961,0.381139,0.400783
1.18038e+08,0.393694,0.38442,0.402968
1.20541e+08,0.395557,0.386125,0.404989
1.23044e+08,0.395096,0.386484,0.403709
1.25547e+08,0.396238,0.386638,0.405838
1.28049e+08,0.395899,0.386582,0.405216
1.30552e+08,0.397252,0.388624,0.405881
1.33055e+08,0.398765,0.389855,0.407675
1.35558e+08,0.399094,0.390247,0.407941
1.38061e+08,0.400799,0.390909,0.410689
1.40564e+08,0.401137,0.391017,0.411257
1.43067e+08,0.401691,0.390595,0.412788
1.4557e+08,0.403033,0.391065,0.415
1.48073e+08,0.405008,0.39347,0.416547
1.50576e+08,0.406637,0.395603,0.417671
1.53079e+08,0.407145,0.396727,0.417563
1.55582e+08,0.408736,0.398835,0.418637
1.58085e+08,0.409537,0.399549,0.419524
1.60588e+08,0.410585,0.402098,0.419071
1.6309e+08,0.410503,0.402264,0.418742
1.65593e+08,0.41167,0.404204,0.419137
1.68096e+08,0.413495,0.406367,0.420623
1.70599e+08,0.414246,0.407098,0.421393
1.73102e+08,0.416311,0.408686,0.423937
1.75605e+08,0.418724,0.410606,0.426843
1.78108e+08,0.42046,0.412245,0.428676
1.80611e+08,0.421864,0.413366,0.430363
1.83114e+08,0.422309,0.412979,0.431639
1.85617e+08,0.424107,0.414653,0.433561
1.8812e+08,0.425298,0.416674,0.433922
1.90623e+08,0.426593,0.417148,0.436037
1.93126e+08,0.428321,0.418282,0.438359
1.95629e+08,0.429527,0.418326,0.440728
1.98132e+08,0.430866,0.419418,0.442314
2.00634e+08,0.431333,0.420575,0.442092
2.03137e+08,0.433573,0.422643,0.444503
2.0564e+08,0.435736,0.424614,0.446858
2.08143e+08,0.436811,0.425273,0.448348
2.10646e+08,0.438006,0.425511,0.450502
2.13149e+08,0.437775,0.425967,0.449583
2.15652e+08,0.438757,0.427549,0.449965
2.18155e+08,0.438923,0.428767,0.44908
2.20658e+08,0.43921,0.429529,0.448892
2.23161e+08,0.441371,0.431275,0.451466
2.25664e+08,0.441677,0.432371,0.450982
2.28167e+08,0.442252,0.432893,0.451611
2.3067e+08,0.443249,0.43386,0.452639
2.33173e+08,0.443581,0.434062,0.453099
2.35675e+08,0.444909,0.435251,0.454566
2.38178e+08,0.444968,0.435244,0.454692
2.40681e+08,0.4458,0.434922,0.456678
2.43184e+08,0.446403,0.434969,0.457836
2.45687e+08,0.445753,0.434659,0.456847
2.4819e+08,0.446807,0.43549,0.458123
2.50693e+08,0.447282,0.43692,0.457643
2.53196e+08,0.448085,0.438932,0.457238
2.55699e+08,0.448705,0.440316,0.457094
2.58202e+08,0.449425,0.442037,0.456812
2.60705e+08,0.450446,0.443838,0.457054
2.63208e+08,0.451552,0.446437,0.456668
2.65711e+08,0.452632,0.447415,0.45785
2.68214e+08,0.45334,0.447898,0.458782
2.70717e+08,0.452991,0.448003,0.457978
2.73219e+08,0.453325,0.448338,0.458312
2.75722e+08,0.453833,0.448432,0.459234
2.78225e+08,0.454224,0.448861,0.459588
2.80728e+08,0.455843,0.450227,0.461458
2.83231e+08,0.455115,0.449132,0.461099
2.85734e+08,0.454206,0.447816,0.460597
2.88237e+08,0.454253,0.448989,0.459517
2.9074e+08,0.454527,0.449222,0.459833
2.93243e+08,0.454255,0.448325,0.460185
2.95746e+08,0.454139,0.448414,0.459864
2.98249e+08,0.4544,0.44858,0.460219
3.00752e+08,0.454395,0.448887,0.459904
3.03255e+08,0.453259,0.447957,0.458562
3.05758e+08,0.45466,0.449794,0.459527
3.0826e+08,0.45698,0.45263,0.46133
3.10763e+08,0.457636,0.452836,0.462437
3.13266e+08,0.458017,0.453097,0.462938
3.15769e+08,0.460042,0.454691,0.465393
3.18272e+08,0.461943,0.456282,0.467605
3.20775e+08,0.46222,0.45632,0.46812
3.23278e+08,0.46417,0.457016,0.471325
3.25781e+08,0.465372,0.457721,0.473023
3.28284e+08,0.465713,0.458018,0.473409
3.30787e+08,0.46539,0.457459,0.473322
3.3329e+08,0.464612,0.456467,0.472758
3.35793e+08,0.465057,0.457009,0.473106
3.38296e+08,0.465247,0.457764,0.47273
3.40799e+08,0.464883,0.457766,0.472
3.43301e+08,0.465526,0.459352,0.471701
3.45804e+08,0.465452,0.459816,0.471088
3.48307e+08,0.46526,0.460024,0.470495
3.5081e+08,0.464931,0.459741,0.470122
3.53313e+08,0.465611,0.459908,0.471314
3.55816e+08,0.467785,0.462271,0.473299
3.58319e+08,0.469643,0.464455,0.47483
3.60822e+08,0.470669,0.465164,0.476175
3.63325e+08,0.471411,0.465561,0.47726
3.65828e+08,0.472339,0.465684,0.478995
3.68331e+08,0.472772,0.466471,0.479073
3.70834e+08,0.473064,0.46569,0.480439
3.73337e+08,0.474411,0.467251,0.481572
3.7584e+08,0.474701,0.467351,0.482051
3.78343e+08,0.474492,0.46691,0.482074
3.80845e+08,0.473824,0.465165,0.482484
3.83348e+08,0.473142,0.464373,0.481911
3.85851e+08,0.472475,0.464099,0.480851
3.88354e+08,0.472947,0.464387,0.481508
3.90857e+08,0.472775,0.464048,0.481502
3.9336e+08,0.473037,0.464732,0.481342
3.95863e+08,0.472737,0.464285,0.481188
3.98366e+08,0.4726,0.464446,0.480754
4.00869e+08,0.472556,0.464318,0.480794
4.03372e+08,0.472517,0.46466,0.480374
4.05875e+08,0.473579,0.466222,0.480936
4.08378e+08,0.474918,0.466577,0.483259
4.10881e+08,0.474776,0.466517,0.483034
4.13384e+08,0.475468,0.467352,0.483583
4.15886e+08,0.475815,0.46841,0.483219
4.18389e+08,0.476735,0.468553,0.484917
4.20892e+08,0.478654,0.470438,0.486871
4.23395e+08,0.479401,0.471118,0.487684
4.25898e+08,0.481416,0.473019,0.489812
4.28401e+08,0.482294,0.473548,0.49104
4.30904e+08,0.482441,0.473507,0.491374
4.33407e+08,0.483522,0.474787,0.492257
4.3591e+08,0.482707,0.473983,0.49143
4.38413e+08,0.483277,0.473882,0.492673
4.40916e+08,0.483638,0.474453,0.492824
4.43419e+08,0.482475,0.473877,0.491074
4.45922e+08,0.482623,0.473996,0.491249
4.48425e+08,0.480753,0.47182,0.489686
4.50928e+08,0.480187,0.471684,0.488689
4.5343e+08,0.480227,0.472831,0.487621
4.55933e+08,0.479685,0.472736,0.486634
4.58436e+08,0.480487,0.473647,0.487327
4.60939e+08,0.480489,0.474092,0.486887
4.63442e+08,0.480345,0.474022,0.486667
4.65945e+08,0.480454,0.47391,0.486997
4.68448e+08,0.480901,0.474406,0.487396
4.70951e+08,0.482079,0.476551,0.487607
4.73454e+08,0.483875,0.478322,0.489429
4.75957e+08,0.48433,0.478653,0.490006
4.7846e+08,0.484643,0.478852,0.490435
4.80963e+08,0.484967,0.478883,0.491052
4.83466e+08,0.485559,0.479781,0.491336
4.85969e+08,0.485114,0.479297,0.490932
4.88471e+08,0.486264,0.4803,0.492228
4.90974e+08,0.486348,0.480583,0.492114
4.93477e+08,0.484116,0.478067,0.490164
4.9598e+08,0.485066,0.479167,0.490965
4.98483e+08,0.491902,0.484812,0.498991


==> figures/data/locomotion/tidy/smoothed/locomotion_velocity_steps__FPOppK48.csv <==
step,mean,lo,hi
400000,0.00827324,0.00827324,0.00827324
1.2768e+06,0.00814102,0.00814102,0.00814102
2.1536e+06,0.00802238,0.00802238,0.00802238
3.03039e+06,0.00794092,0.00794092,0.00794092
3.90719e+06,0.00789952,0.00789952,0.00789952
4.78399e+06,0.00782644,0.00782644,0.00782644
5.66079e+06,0.00779574,0.00779574,0.00779574
6.53759e+06,0.00776655,0.00776655,0.00776655
7.41438e+06,0.00778424,0.00778424,0.00778424
8.29118e+06,0.00787714,0.00787714,0.00787714
9.16798e+06,0.00797843,0.00797843,0.00797843
1.00448e+07,0.00809172,0.00809172,0.00809172
1.09216e+07,0.00823829,0.00823829,0.00823829
1.17984e+07,0.00840573,0.00840573,0.00840573
1.26752e+07,0.00857667,0.00857667,0.00857667
1.3552e+07,0.00876574,0.00876574,0.00876574
1.44288e+07,0.00902256,0.00902256,0.00902256
1.53056e+07,0.00927581,0.00927581,0.00927581
1.61824e+07,0.00954968,0.00954968,0.00954968
1.70592e+07,0.00986406,0.00986406,0.00986406
1.7936e+07,0.0101956,0.0101956,0.0101956
1.88128e+07,0.0106219,0.0106219,0.0106219
1.96896e+07,0.0109795,0.0109795,0.0109795
2.05664e+07,0.0114439,0.0114439,0.0114439
2.14432e+07,0.011903,0.011903,0.011903
2.232e+07,0.0124155,0.0124155,0.0124155
2.31967e+07,0.013089,0.013089,0.013089
2.40735e+07,0.0138409,0.0138409,0.0138409
2.49503e+07,0.0146967,0.0146967,0.0146967
2.58271e+07,0.015759,0.015759,0.015759
2.67039e+07,0.0170277,0.0170277,0.0170277
2.75807e+07,0.0186939,0.0186939,0.0186939
2.84575e+07,0.0204019,0.0204019,0.0204019
2.93343e+07,0.0229448,0.0229448,0.0229448
3.02111e+07,0.0265836,0.0265836,0.0265836
3.10879e+07,0.0303372,0.0303372,0.0303372
3.19647e+07,0.0350627,0.0350627,0.0350627
3.28415e+07,0.0399244,0.0399244,0.0399244
3.37183e+07,0.046231,0.046231,0.046231
3.45951e+07,0.0519212,0.0519212,0.0519212
3.54719e+07,0.0586434,0.0586434,0.0586434
3.63487e+07,0.0658703,0.0658703,0.0658703
3.72255e+07,0.0729241,0.0729241,0.0729241
3.81023e+07,0.0796528,0.0796528,0.0796528
3.89791e+07,0.0869214,0.0869214,0.0869214
3.98559e+07,0.0935785,0.0935785,0.0935785
4.07327e+07,0.0990946,0.0990946,0.0990946
4.16095e+07,0.105794,0.105794,0.105794
4.24863e+07,0.110033,0.110033,0.110033
4.33631e+07,0.11326,0.11326,0.11326
4.42399e+07,0.115838,0.115838,0.115838
4.51167e+07,0.117683,0.117683,0.117683
4.59935e+07,0.119777,0.119777,0.119777
4.68703e+07,0.120747,0.120747,0.120747
4.77471e+07,0.121192,0.121192,0.121192
4.86239e+07,0.123995,0.123995,0.123995
4.95007e+07,0.123488,0.123488,0.123488
5.03775e+07,0.12433,0.12433,0.12433
5.12543e+07,0.126693,0.126693,0.126693
5.21311e+07,0.128765,0.128765,0.128765
5.30079e+07,0.131663,0.131663,0.131663
5.38847e+07,0.134532,0.134532,0.134532
5.47615e+07,0.137194,0.137194,0.137194
5.56383e+07,0.140167,0.140167,0.140167
5.65151e+07,0.141413,0.141413,0.141413
5.73919e+07,0.142459,0.142459,0.142459
5.82687e+07,0.14588,0.14588,0.14588
5.91455e+07,0.147671,0.147671,0.147671
6.00223e+07,0.148882,0.148882,0.148882
6.08991e+07,0.148992,0.148992,0.148992
6.17759e+07,0.152341,0.152341,0.152341
6.26527e+07,0.154007,0.154007,0.154007
6.35295e+07,0.153487,0.153487,0.153487
6.44063e+07,0.155011,0.155011,0.155011
6.52831e+07,0.156729,0.156729,0.156729
6.61599e+07,0.159426,0.159426,0.159426
6.70367e+07,0.163,0.163,0.163
6.79135e+07,0.165619,0.165619,0.165619
6.87902e+07,0.169154,0.169154,0.169154
6.9667e+07,0.168093,0.168093,0.168093
7.05438e+07,0.16898,0.16898,0.16898
7.14206e+07,0.174958,0.174958,0.174958
7.22974e+07,0.174963,0.174963,0.174963
7.31742e+07,0.177781,0.177781,0.177781
7.4051e+07,0.178229,0.178229,0.178229
7.49278e+07,0.178141,0.178141,0.178141
7.58046e+07,0.182124,0.182124,0.182124
7.66814e+07,0.184168,0.184168,0.184168
7.75582e+07,0.1882,0.1882,0.1882
7.8435e+07,0.189932,0.189932,0.189932
7.93118e+07,0.190219,0.190219,0.190219
8.01886e+07,0.195702,0.195702,0.195702
8.10654e+07,0.199763,0.199763,0.199763
8.19422e+07,0.203788,0.203788,0.203788
8.2819e+07,0.208687,0.208687,0.208687
8.36958e+07,0.214648,0.214648,0.214648
8.45726e+07,0.220868,0.220868,0.220868
8.54494e+07,0.223343,0.223343,0.223343
8.63262e+07,0.231821,0.231821,0.231821
8.7203e+07,0.236598,0.236598,0.236598
8.80798e+07,0.242683,0.242683,0.242683
8.89566e+07,0.247323,0.247323,0.247323
8.98334e+07,0.2511,0.2511,0.2511
9.07102e+07,0.255844,0.255844,0.255844
9.1587e+07,0.255798,0.255798,0.255798
9.24638e+07,0.260001,0.260001,0.260001
9.33406e+07,0.26406,0.26406,0.26406
9.42174e+07,0.268576,0.268576,0.268576
9.50942e+07,0.271953,0.271953,0.271953
9.5971e+07,0.272706,0.272706,0.272706
9.68478e+07,0.279078,0.279078,0.279078
9.77246e+07,0.284444,0.284444,0.284444
9.86014e+07,0.289604,0.289604,0.289604
9.94782e+07,0.295204,0.295204,0.295204
1.00355e+08,0.297932,0.297932,0.297932
1.01232e+08,0.304903,0.304903,0.304903
1.02109e+08,0.30518,0.30518,0.30518
1.02985e+08,0.313313,0.313313,0.313313
1.03862e+08,0.327178,0.327178,0.327178
1.04739e+08,0.32453,0.32453,0.32453
1.05616e+08,0.331995,0.331995,0.331995
1.06493e+08,0.330737,0.330737,0.330737
1.07369e+08,0.333713,0.333713,0.333713
1.08246e+08,0.338151,0.338151,0.338151
1.09123e+08,0.336725,0.336725,0.336725
1.1e+08,0.340315,0.340315,0.340315
1.10877e+08,0.337445,0.337445,0.337445
1.11753e+08,0.32901,0.32901,0.32901
1.1263e+08,0.333951,0.333951,0.333951
1.13507e+08,0.331445,0.331445,0.331445
1.14384e+08,0.336373,0.336373,0.336373
1.15261e+08,0.331268,0.331268,0.331268
1.16137e+08,0.332101,0.332101,0.332101
1.17014e+08,0.337412,0.337412,0.337412
1.17891e+08,0.339844,0.339844,0.339844
1.18768e+08,0.340857,0.340857,0.340857
1.19645e+08,0.337201,0.337201,0.337201
1.20521e+08,0.335991,0.335991,0.335991
1.21398e+08,0.335801,0.335801,0.335801
1.22275e+08,0.336314,0.336314,0.336314
1.23152e+08,0.340313,0.340313,0.340313
1.24029e+08,0.343388,0.343388,0.343388
1.24905e+08,0.339529,0.339529,0.339529
1.25782e+08,0.339622,0.339622,0.339622
1.26659e+08,0.343297,0.343297,0.343297
1.27536e+08,0.350539,0.350539,0.350539
1.28413e+08,0.354521,0.354521,0.354521
1.29289e+08,0.354074,0.354074,0.354074
1.30166e+08,0.353451,0.353451,0.353451
1.31043e+08,0.352888,0.352888,0.352888
1.3192e+08,0.346274,0.346274,0.346274
1.32797e+08,0.345415,0.345415,0.345415
1.33673e+08,0.344865,0.344865,0.344865
1.3455e+08,0.344195,0.344195,0.344195
1.35427e+08,0.345106,0.345106,0.345106
1.36304e+08,0.338796,0.338796,0.338796
1.3718e+08,0.337748,0.337748,0.337748
1.38057e+08,0.337495,0.337495,0.337495
1.38934e+08,0.337566,0.337566,0.337566
1.39811e+08,0.334618,0.334618,0.334618
1.40688e+08,0.341337,0.341337,0.341337
1.41564e+08,0.341057,0.341057,0.341057
1.42441e+08,0.340873,0.340873,0.340873
1.43318e+08,0.33873,0.33873,0.33873
1.44195e+08,0.34671,0.34671,0.34671
1.45072e+08,0.343176,0.343176,0.343176
1.45948e+08,0.340418,0.340418,0.340418
1.46825e+08,0.347174,0.347174,0.347174
1.47702e+08,0.355076,0.355076,0.355076
1.48579e+08,0.350083,0.350083,0.350083
1.49456e+08,0.348103,0.348103,0.348103
1.50332e+08,0.348775,0.348775,0.348775
1.51209e+08,0.347274,0.347274,0.347274
1.52086e+08,0.345193,0.345193,0.345193
1.52963e+08,0.346365,0.346365,0.346365
1.5384e+08,0.351131,0.351131,0.351131
1.54716e+08,0.344667,0.344667,0.344667
1.55593e+08,0.342257,0.342257,0.342257
1.5647e+08,0.343467,0.343467,0.343467
1.57347e+08,0.342583,0.342583,0.342583
1.58224e+08,0.34031,0.34031,0.34031
1.591e+08,0.337873,0.337873,0.337873
1.59977e+08,0.342015,0.342015,0.342015
1.60854e+08,0.34664,0.34664,0.34664
1.61731e+08,0.340381,0.340381,0.340381
1.62608e+08,0.339058,0.339058,0.339058
1.63484e+08,0.340657,0.340657,0.340657
1.64361e+08,0.344636,0.344636,0.344636
1.65238e+08,0.34826,0.34826,0.34826
1.66115e+08,0.350237,0.350237,0.350237
1.66992e+08,0.353504,0.353504,0.353504
1.67868e+08,0.349891,0.349891,0.349891
1.68745e+08,0.345808,0.345808,0.345808
1.69622e+08,0.350813,0.350813,0.350813
1.70499e+08,0.354707,0.354707,0.354707
1.71376e+08,0.35079,0.35079,0.35079
1.72252e+08,0.344359,0.344359,0.344359
1.73129e+08,0.342295,0.342295,0.342295
1.74006e+08,0.344379,0.344379,0.344379
1.74883e+08,0.32985,0.32985,0.32985


==> figures/data/locomotion/tidy/smoothed/locomotion_velocity_steps__FastTD3.csv <==
step,mean,lo,hi
400000,0.00984259,0.00962006,0.0100651
3.04289e+06,0.0182292,0.0148451,0.0216134
5.68579e+06,0.050255,0.0435276,0.0569826
8.32868e+06,0.0972521,0.0792241,0.115281
1.09716e+07,0.148612,0.127636,0.169589
1.36145e+07,0.189627,0.167425,0.211831
1.62574e+07,0.231326,0.208677,0.253976
1.89003e+07,0.271178,0.249024,0.293332
2.15432e+07,0.30512,0.283963,0.326278
2.41861e+07,0.334815,0.313597,0.356034
2.68289e+07,0.357807,0.338425,0.377189
2.94718e+07,0.37531,0.362332,0.388288
3.21147e+07,0.387799,0.380902,0.394697
3.47576e+07,0.392492,0.385891,0.399094
3.74005e+07,0.395712,0.389695,0.401728
4.00434e+07,0.39872,0.392243,0.405198
4.26863e+07,0.402369,0.39603,0.408708
4.53292e+07,0.407669,0.400918,0.41442
4.79721e+07,0.410783,0.403981,0.417585
5.0615e+07,0.414024,0.406962,0.421086
5.32579e+07,0.418061,0.410649,0.425473
5.59008e+07,0.421937,0.41339,0.430483
5.85437e+07,0.426076,0.417286,0.434867
6.11866e+07,0.429631,0.421395,0.437867
6.38295e+07,0.432927,0.425501,0.440353
6.64724e+07,0.43526,0.427267,0.443252
6.91153e+07,0.438375,0.430825,0.445926
7.17582e+07,0.441565,0.433778,0.449352
7.4401e+07,0.44436,0.437682,0.451039
7.70439e+07,0.447346,0.441133,0.453559
7.96868e+07,0.449411,0.443311,0.455511
8.23297e+07,0.451623,0.445353,0.457894
8.49726e+07,0.453688,0.447408,0.459967
8.76155e+07,0.455391,0.448579,0.462202
9.02584e+07,0.458128,0.451415,0.464841
9.29013e+07,0.459404,0.452781,0.466026
9.55442e+07,0.460518,0.454474,0.466563
9.81871e+07,0.46148,0.454667,0.468292
1.0083e+08,0.462172,0.455517,0.468828
1.03473e+08,0.463437,0.455862,0.471011
1.06116e+08,0.463003,0.454924,0.471083
1.08759e+08,0.463094,0.455019,0.47117
1.11402e+08,0.463973,0.455709,0.472237
1.14044e+08,0.463775,0.455881,0.471668
1.16687e+08,0.464862,0.456774,0.47295
1.1933e+08,0.466242,0.457769,0.474715
1.21973e+08,0.467408,0.458827,0.475988
1.24616e+08,0.469034,0.460069,0.477999
1.27259e+08,0.468775,0.460705,0.476846
1.29902e+08,0.470784,0.463067,0.478501
1.32545e+08,0.472494,0.463912,0.481075
1.35188e+08,0.473838,0.465285,0.482391
1.37831e+08,0.474992,0.466203,0.483781
1.40473e+08,0.475752,0.466927,0.484577
1.43116e+08,0.475592,0.467403,0.483782
1.45759e+08,0.475973,0.46811,0.483835
1.48402e+08,0.476353,0.468573,0.484133
1.51045e+08,0.477438,0.469522,0.485354
1.53688e+08,0.476247,0.467277,0.485217
1.56331e+08,0.476822,0.468263,0.485381
1.58974e+08,0.476998,0.468974,0.485022
1.61617e+08,0.478146,0.470571,0.485721
1.64259e+08,0.479198,0.471752,0.486644
1.66902e+08,0.480684,0.473514,0.487853
1.69545e+08,0.482455,0.47496,0.48995
1.72188e+08,0.483333,0.476455,0.490211
1.74831e+08,0.484096,0.477877,0.490316
1.77474e+08,0.485666,0.480962,0.490371
1.80117e+08,0.485624,0.481228,0.49002
1.8276e+08,0.487182,0.483026,0.491337
1.85403e+08,0.488058,0.483276,0.49284
1.88046e+08,0.489185,0.484189,0.494181
1.90688e+08,0.489184,0.482924,0.495445
1.93331e+08,0.488397,0.482441,0.494354
1.95974e+08,0.4878,0.481388,0.494211
1.98617e+08,0.488345,0.481943,0.494746
2.0126e+08,0.489942,0.483788,0.496095
2.03903e+08,0.492086,0.485845,0.498327
2.06546e+08,0.492457,0.485674,0.499241
2.09189e+08,0.492069,0.483834,0.500303
2.11832e+08,0.492014,0.484071,0.499958
2.14474e+08,0.49336,0.485356,0.501363
2.17117e+08,0.494828,0.486708,0.502947
2.1976e+08,0.496159,0.487842,0.504475
2.22403e+08,0.496586,0.487407,0.505766
2.25046e+08,0.496375,0.486905,0.505844
2.27689e+08,0.496317,0.486336,0.506298
2.30332e+08,0.495619,0.485758,0.50548
2.32975e+08,0.495392,0.486132,0.504651
2.35618e+08,0.495225,0.484514,0.505936
2.38261e+08,0.494773,0.484414,0.505132
2.40903e+08,0.494317,0.484076,0.504559
2.43546e+08,0.494543,0.484107,0.50498
2.46189e+08,0.494747,0.484412,0.505081
2.48832e+08,0.494758,0.483316,0.5062
2.51475e+08,0.494678,0.482701,0.506655
2.54118e+08,0.494566,0.482173,0.506958
2.56761e+08,0.49448,0.482563,0.506396
2.59404e+08,0.494383,0.483793,0.504973
2.62047e+08,0.49446,0.483837,0.505084
2.64689e+08,0.494719,0.483587,0.50585
2.67332e+08,0.494301,0.482994,0.505607
2.69975e+08,0.495102,0.484572,0.505631
2.72618e+08,0.495782,0.486114,0.505449
2.75261e+08,0.495569,0.486469,0.50467
2.77904e+08,0.495579,0.486027,0.50513
2.80547e+08,0.497235,0.487915,0.506555
2.8319e+08,0.497727,0.487191,0.508264
2.85833e+08,0.498339,0.48796,0.508718
2.88475e+08,0.498065,0.487247,0.508884
2.91118e+08,0.49863,0.487685,0.509574
2.93761e+08,0.497803,0.48627,0.509336
2.96404e+08,0.497181,0.485477,0.508886
2.99047e+08,0.497166,0.485112,0.50922
3.0169e+08,0.498097,0.486984,0.509209
3.04333e+08,0.497675,0.486375,0.508974
3.06976e+08,0.497587,0.487051,0.508123
3.09619e+08,0.497588,0.487362,0.507814
3.12262e+08,0.497942,0.488509,0.507376
3.14904e+08,0.497295,0.488711,0.50588
3.17547e+08,0.496725,0.488332,0.505117
3.2019e+08,0.497645,0.489445,0.505846
3.22833e+08,0.499102,0.491026,0.507178
3.25476e+08,0.49987,0.491468,0.508272
3.28119e+08,0.499622,0.492169,0.507075
3.30762e+08,0.499983,0.492716,0.507249
3.33405e+08,0.500705,0.493806,0.507604
3.36048e+08,0.500768,0.493173,0.508363
3.3869e+08,0.501873,0.49436,0.509387
3.41333e+08,0.503554,0.496647,0.510461
3.43976e+08,0.502946,0.496138,0.509754
3.46619e+08,0.502048,0.495873,0.508222
3.49262e+08,0.501431,0.495125,0.507737
3.51905e+08,0.501851,0.495236,0.508465
3.54548e+08,0.501194,0.494696,0.507692
3.57191e+08,0.500495,0.493472,0.507518
3.59834e+08,0.500908,0.49449,0.507326
3.62477e+08,0.500545,0.493237,0.507853
3.65119e+08,0.500081,0.49162,0.508542
3.67762e+08,0.500719,0.492237,0.509202
3.70405e+08,0.501101,0.492503,0.509699
3.73048e+08,0.500875,0.492,0.50975
3.75691e+08,0.499989,0.49113,0.508848
3.78334e+08,0.50051,0.490914,0.510105
3.80977e+08,0.500528,0.490241,0.510815
3.8362e+08,0.500722,0.490402,0.511041
3.86263e+08,0.501459,0.491042,0.511875
3.88905e+08,0.50121,0.490988,0.511432
3.91548e+08,0.501354,0.491237,0.51147
3.94191e+08,0.501111,0.490931,0.511291
3.96834e+08,0.501892,0.492208,0.511575
3.99477e+08,0.504229,0.493914,0.514544
4.0212e+08,0.505158,0.496032,0.514284
4.04763e+08,0.505681,0.497775,0.513587
4.07406e+08,0.506057,0.498925,0.51319
4.10049e+08,0.506091,0.499794,0.512389
4.12692e+08,0.506906,0.501567,0.512245
4.15334e+08,0.506565,0.501675,0.511455
4.17977e+08,0.506927,0.501735,0.51212
4.2062e+08,0.506781,0.501366,0.512196
4.23263e+08,0.505788,0.500905,0.510672
4.25906e+08,0.504706,0.498859,0.510554
4.28549e+08,0.504401,0.498374,0.510428
4.31192e+08,0.503429,0.496914,0.509944
4.33835e+08,0.502204,0.49525,0.509158
4.36478e+08,0.50281,0.495774,0.509846
4.3912e+08,0.503179,0.496239,0.51012
4.41763e+08,0.502521,0.495346,0.509695
4.44406e+08,0.502072,0.495012,0.509131
4.47049e+08,0.50156,0.493411,0.509708
4.49692e+08,0.501377,0.494203,0.508552
4.52335e+08,0.501293,0.494115,0.508471
4.54978e+08,0.502143,0.49508,0.509206
4.57621e+08,0.503496,0.496653,0.510338
4.60264e+08,0.503704,0.497226,0.510181
4.62907e+08,0.504933,0.498105,0.511761
4.65549e+08,0.506895,0.500872,0.512918
4.68192e+08,0.508095,0.50156,0.514629
4.70835e+08,0.508707,0.5028,0.514613
4.73478e+08,0.510473,0.503605,0.51734
4.76121e+08,0.510862,0.503932,0.517792
4.78764e+08,0.510852,0.504016,0.517688
4.81407e+08,0.510375,0.503735,0.517016
4.8405e+08,0.509036,0.502086,0.515986
4.86693e+08,0.507396,0.500589,0.514203
4.89335e+08,0.50556,0.498048,0.513072
4.91978e+08,0.504767,0.497734,0.5118
4.94621e+08,0.505596,0.498862,0.51233
4.97264e+08,0.505573,0.499559,0.511587
4.99907e+08,0.506258,0.500308,0.512207
5.0255e+08,0.506255,0.500471,0.512039
5.05193e+08,0.506118,0.499495,0.512741
5.07836e+08,0.50671,0.4989,0.51452
5.10479e+08,0.507569,0.498739,0.5164
5.13122e+08,0.508922,0.500029,0.517814
5.15764e+08,0.509983,0.500855,0.519111
5.18407e+08,0.508667,0.498766,0.518567
5.2105e+08,0.508823,0.496792,0.520855
5.23693e+08,0.511491,0.500876,0.522107
5.26336e+08,0.513685,0.503919,0.52345


==> figures/data/locomotion/tidy/smoothed/locomotion_velocity_steps__FlowRL.csv <==
step,mean,lo,hi
2.048e+06,0.007053,0.0063077,0.0077983
4.096e+06,0.00967313,0.0089204,0.0104258
6.144e+06,0.0243411,0.018791,0.0298911
8.192e+06,0.0443158,0.0329902,0.0556428
1.024e+07,0.0730512,0.0544446,0.091661
1.2288e+07,0.0956208,0.0745715,0.116675
1.4336e+07,0.119814,0.0946996,0.144933
1.6384e+07,0.148278,0.115471,0.18109
1.8432e+07,0.17778,0.137664,0.217902
2.048e+07,0.205928,0.162905,0.248956
2.2528e+07,0.233902,0.189301,0.278508
2.4576e+07,0.258529,0.214809,0.302252
2.6624e+07,0.278766,0.238428,0.319104
2.8672e+07,0.295608,0.257166,0.33405
3.072e+07,0.310987,0.272792,0.34918
3.2768e+07,0.324472,0.288031,0.360913
3.4816e+07,0.33347,0.302606,0.364332
3.6864e+07,0.340397,0.315014,0.365779
3.8912e+07,0.344196,0.321953,0.366437
4.096e+07,0.347223,0.325719,0.368728
4.3008e+07,0.35007,0.330007,0.370134
4.5056e+07,0.352427,0.332524,0.372332
4.7104e+07,0.355591,0.334778,0.376408
4.9152e+07,0.356782,0.334829,0.378738
5.12e+07,0.358491,0.335542,0.38144
5.3248e+07,0.360341,0.335648,0.385036
5.5296e+07,0.362667,0.33704,0.388294
5.7344e+07,0.363783,0.336878,0.39069
5.9392e+07,0.365414,0.337049,0.39378
6.144e+07,0.368001,0.337076,0.398926
6.3488e+07,0.369752,0.337378,0.402123
6.5536e+07,0.371159,0.337383,0.404931
6.7584e+07,0.373567,0.338729,0.408403
6.9632e+07,0.376011,0.339914,0.412107
7.168e+07,0.378091,0.340977,0.415203
7.3728e+07,0.379967,0.341509,0.418422
7.5776e+07,0.382679,0.343266,0.42209
7.7824e+07,0.384613,0.344738,0.424487
7.9872e+07,0.386152,0.345511,0.426791
8.192e+07,0.388116,0.347184,0.429046
8.3968e+07,0.389326,0.34868,0.429971
8.6016e+07,0.391223,0.350947,0.431499
8.8064e+07,0.39262,0.353118,0.432121
9.0112e+07,0.393809,0.355264,0.432354
9.216e+07,0.394856,0.35675,0.432962
9.4208e+07,0.396067,0.358039,0.434096
9.6256e+07,0.397504,0.359837,0.435173
9.8304e+07,0.398517,0.361572,0.435462
1.00352e+08,0.400512,0.364204,0.436821
1.024e+08,0.403,0.36645,0.439551
1.04448e+08,0.404377,0.367851,0.440904
1.06496e+08,0.406622,0.370027,0.44322
1.08544e+08,0.409437,0.3729,0.445974
1.10592e+08,0.411351,0.374886,0.447816
1.1264e+08,0.413299,0.377057,0.449542
1.14688e+08,0.414636,0.378313,0.450959
1.16736e+08,0.41631,0.380176,0.452446
1.18784e+08,0.416922,0.38009,0.453757
1.20832e+08,0.418149,0.381354,0.454944
1.2288e+08,0.4199,0.383033,0.456767
1.24928e+08,0.42017,0.383164,0.457177
1.26976e+08,0.420834,0.384374,0.457296
1.29024e+08,0.422036,0.385303,0.45877
1.31072e+08,0.423366,0.386412,0.460319
1.3312e+08,0.42571,0.388657,0.462763
1.35168e+08,0.427688,0.390718,0.464659
1.37216e+08,0.430149,0.393216,0.467082
1.39264e+08,0.431821,0.395098,0.468546
1.41312e+08,0.433922,0.397881,0.469963
1.4336e+08,0.436253,0.401262,0.471243
1.45408e+08,0.438728,0.404216,0.473239
1.47456e+08,0.440616,0.407146,0.474084
1.49504e+08,0.443062,0.411878,0.474248
1.51552e+08,0.444616,0.415069,0.474162
1.536e+08,0.446566,0.418178,0.474953
1.55648e+08,0.448092,0.421869,0.474316
1.57696e+08,0.449404,0.424654,0.474153
1.59744e+08,0.451123,0.427308,0.474938
1.61792e+08,0.452544,0.429452,0.475636
1.6384e+08,0.453123,0.431018,0.475227
1.65888e+08,0.454753,0.433768,0.475738
1.67936e+08,0.455806,0.434717,0.476891
1.69984e+08,0.45688,0.436342,0.477416
1.72032e+08,0.457424,0.437426,0.477421
1.7408e+08,0.458497,0.438422,0.478569
1.76128e+08,0.459648,0.440597,0.478697
1.78176e+08,0.460442,0.440984,0.479899
1.80224e+08,0.46207,0.44246,0.481681
1.82272e+08,0.463829,0.444496,0.483164
1.8432e+08,0.46473,0.44537,0.484093
1.86368e+08,0.466992,0.447862,0.486124
1.88416e+08,0.469223,0.448013,0.490437
1.90464e+08,0.47017,0.45492,0.48542


==> figures/data/manipulation/tidy/manipulation_bottles_bytime__Base.csv <==
t,rate
0,0
20.6,0.02
20.67,0.04
21.08,0.06
23.02,0.08
23.12,0.1
23.39,0.12
23.83,0.14
23.9,0.16
24.17,0.18
24.34,0.2
24.45,0.22
24.75,0.24
24.96,0.26
24.99,0.28
25.13,0.3
25.16,0.32
25.33,0.34
25.36,0.36
25.47,0.38
25.5,0.4
25.77,0.42
25.84,0.44
25.91,0.48
26.18,0.5
26.25,0.52
26.49,0.56
26.52,0.6
26.83,0.62
26.93,0.66
26.96,0.68
27.44,0.72
27.57,0.74
27.91,0.76
28.02,0.78
28.32,0.8
30.06,0.82
30.16,0.84
31.11,0.86
34,0.86


==> figures/data/manipulation/tidy/manipulation_bottles_bytime__QF.csv <==
t,rate
0,0
12.04,0.006667
13.63,0.01333
14.11,0.02
15.1,0.02667
15.37,0.03333
15.4,0.04667
15.47,0.05333
15.5,0.06
15.64,0.06667
16.08,0.07333
16.15,0.08
16.32,0.08667
16.42,0.09333
16.59,0.1
16.76,0.1133
17.03,0.1267
17.07,0.1333
17.17,0.14
17.24,0.1533
17.27,0.16
17.31,0.1667
17.34,0.1733
17.41,0.18
17.54,0.1933
17.58,0.2
17.68,0.2067
17.71,0.2133
17.75,0.22
17.82,0.2333
17.95,0.24
18.09,0.2467
18.26,0.2533
18.29,0.2667
18.33,0.28
18.43,0.2867
18.46,0.3067
18.5,0.3133
18.53,0.3267
18.6,0.3333
18.73,0.3467
18.8,0.3533
18.84,0.36
19.14,0.3667
19.21,0.3733
19.24,0.38
19.28,0.3933
19.31,0.4
19.38,0.4133
19.48,0.42
19.55,0.4267
19.58,0.4333
19.62,0.4533
19.69,0.46
19.72,0.4667
19.75,0.4733
19.99,0.48
20.03,0.4867
20.06,0.5
20.09,0.5067
20.16,0.52
20.2,0.5267
20.26,0.5333
20.43,0.54
20.47,0.5467
20.6,0.5533
20.64,0.56
20.71,0.5667
20.74,0.58
20.77,0.6
20.84,0.6067
20.88,0.6133
21.01,0.6333
21.11,0.64
21.15,0.6467
21.32,0.6533
21.39,0.66
21.62,0.6733
22.07,0.68
22.13,0.6867
22.17,0.6933
22.54,0.7133
22.85,0.72
23.02,0.7267
23.05,0.7333
23.19,0.74
23.22,0.7467
23.32,0.7533
23.66,0.76
23.7,0.7667
23.77,0.7733
23.8,0.78
23.87,0.7867
23.94,0.7933
23.97,0.8
24.04,0.8067
24.38,0.8133
24.55,0.82
24.75,0.8267
24.85,0.8333
24.92,0.84
24.99,0.8467
25.13,0.8533
25.47,0.86
25.64,0.8733
25.67,0.88
26.01,0.8867
26.08,0.8933
26.96,0.9
27,0.9067
27.34,0.9133
27.85,0.92
28.25,0.9267
29.34,0.9333
29.68,0.9467
31.21,0.9533
33.86,0.96
34,0.96


==> figures/data/manipulation/tidy/manipulation_bottles_eplen__NoClamp.csv <==
step,mean,lo,hi
0,780.762,780.762,780.762
1959.38,755.049,750.138,759.961
3918.75,729.336,719.513,739.16
5878.13,703.624,688.889,718.358
7837.51,677.911,658.264,697.557
9796.88,652.198,627.64,676.755
11756.3,626.485,597.016,655.954
13715.6,614.933,590.107,639.76
15675,615.715,599.66,631.769
17634.4,616.496,607.855,625.136
19593.8,617.277,609.087,625.467
21553.1,617.796,602.665,632.928
23512.5,618.201,596.216,640.186
25471.9,631.291,615.667,646.915
27431.3,644.38,632.884,655.877
29390.7,657.47,645.324,669.616
31350,670.559,653.525,687.594
33309.4,693.881,678.189,709.573
35268.8,714.711,701.097,728.324
37228.2,734.717,720.723,748.711
39187.5,754.723,737.599,771.846
41146.9,774.729,752.878,796.58
43106.3,792.311,765.236,819.386
45065.7,795.142,775.868,814.416
47025,796.986,784.743,809.228
48984.4,797.517,785.913,809.122
50943.8,798.049,781.862,814.237
52903.2,798.581,775.515,821.647
54862.6,799.077,768.382,829.772
56821.9,797.675,769.567,825.784
58781.3,797.125,771.359,822.891
60740.7,794.424,771.462,817.385
62700.1,789.229,770.95,807.508
64659.4,784.034,770.006,798.062
66618.8,778.839,768.102,789.577
68578.2,773.644,764.179,783.11
70537.6,768.45,757.508,779.392
72496.9,763.255,748.914,777.596
74456.3,758.06,739.421,776.699
76415.7,752.865,729.521,776.21
78375.1,747.67,719.416,775.925
80334.5,742.476,709.196,775.755
82293.8,737.281,698.908,775.654
84253.2,731.93,688.621,775.239
86212.6,726.37,682.811,769.929
88172,721.339,678.043,764.635
90131.3,723.929,682.093,765.764
92090.7,728.293,685.428,771.158
94050.1,732.657,685.909,779.405
96009.5,737.021,684.16,789.881
97968.8,741.934,682.136,801.732
99928.2,748.112,685.321,810.903
101888,750.79,685.785,815.794
103847,740.377,689.3,791.454
105806,729.965,691.284,768.646
107766,719.553,689.76,749.346
109725,707.434,680.494,734.374
111684,692.31,665.963,718.656
113644,685.235,665.087,705.382
115603,678.16,653.666,702.653
117563,675.654,646.261,705.048
119522,678.667,650.054,707.28
121481,683.879,653.585,714.173
123441,690.453,657.461,723.444
125400,694.16,660.938,727.382
127359,695.217,663.571,726.862
129319,695.665,663.985,727.346
131278,695.779,662.865,728.693
133238,694.76,661.305,728.216
135197,691.576,659.877,723.274
137156,688.391,658.332,718.45
139116,683.73,653.764,713.695
141075,677.376,645.626,709.127
143035,671.023,637.485,704.561
144994,665.554,629.068,702.041
146953,660.782,620.411,701.154
148913,656.313,612.112,700.514
150872,658.678,616.862,700.493
152831,662.002,622.923,701.08
154791,665.025,628.265,701.785
156750,664.416,633.967,694.865
158710,663.808,637.726,689.89
160669,659.371,638.042,680.7
162628,652.886,636.654,669.119
164588,646.402,634.783,658.021
166547,639.917,631.583,648.251
168506,635.966,625.607,646.325
170466,636.102,622.762,649.442
172425,637.076,621.519,652.633
174385,638.049,620.04,656.059
176344,639.023,618.409,659.636
178303,638.834,616.707,660.96
180263,639.359,617.588,661.129
182222,643.146,623.069,663.224
184181,646.933,627.899,665.968
186141,650.721,631.971,669.47
188100,653.38,633.964,672.796
190060,654.265,631.703,676.827
192019,649.594,627.091,672.096
193978,643.872,621.476,666.269
195938,638.151,614.824,661.478
197897,632.43,607.249,657.61
199856,629.839,606.473,653.206
201816,627.278,606.165,648.39
203775,623.143,604.108,642.177
205735,619.008,600.089,637.927
207694,614.873,594.073,635.673
209653,609.441,584.558,634.324
211613,603.51,573.846,633.174
213572,602.273,572.37,632.177
215531,604.167,576.323,632.011
217491,606.061,578.587,633.534
219450,609.394,582.368,636.419
221410,613.485,586.708,640.262
223369,617.577,589.98,645.174
225328,619.737,591.86,647.613
227288,621.322,593.356,649.288
229247,623.14,595.232,651.049
231206,625.923,599.198,652.647
233166,628.706,602.904,654.507
235125,630.572,606.685,654.459
237085,630.183,611.089,649.276
239044,629.796,615.456,644.136
241003,629.464,619.844,639.083
242963,629.131,623.848,634.414
244922,629.139,625.232,633.045
246881,631.52,626.903,636.136
248841,634.376,628.848,639.904
250800,635.917,630.107,641.727
252760,636.094,630.514,641.675
254719,635.504,630.499,640.509
256678,633.072,630.791,635.353
258638,630.635,629.354,631.916
260597,628.165,624.369,631.962
262557,623.709,616.037,631.381
264516,619.39,607.754,631.025
266475,615.784,600.432,631.137
268435,609.463,593.879,625.047
270394,602.983,587.049,618.917
272353,602.717,593.737,611.696
274313,602.729,598.358,607.1
276272,604.299,596.774,611.824
278232,610.678,600.011,621.346
280191,620.157,607.685,632.629
282150,624.271,614.463,634.079
284110,628.345,615.894,640.796
286069,632.747,614.735,650.76
288028,631.98,614.507,649.454
289988,629.859,613.491,646.226
291947,630.048,616.353,643.743
293907,631.192,620.174,642.21
295866,632.924,621.695,644.154
297825,635.918,620.904,650.933
299785,638.968,619.029,658.906
301744,642.04,616.699,667.381
303703,645.139,614.163,676.114
305663,646.331,612.038,680.623
307622,643.008,611.653,674.364
309582,643.177,618.458,667.896
311541,642.647,624.044,661.25
313500,641.21,628.155,654.264
315460,639.772,629.717,649.828
317419,642.054,634.045,650.062
319378,643.412,636.537,650.287
321338,645.199,638.841,651.557
323297,647.736,640.832,654.64
325257,650.273,642.818,657.727
327216,652.818,644.815,660.822
329175,655.297,646.672,663.921
331135,656.874,648.801,664.947
333094,655.554,651.643,659.465
335053,654.235,650.941,657.528
337013,652.897,645.719,660.074
338972,650.586,639.153,662.019
340932,646.499,631.402,661.597
342891,644.3,627.081,661.519
344850,642.101,622.115,662.087
346810,639.902,616.734,663.071
348769,636.138,613.403,658.874
350728,636.332,618.752,653.911
352688,634.977,619.888,650.066
354647,632.844,616.207,649.48
356607,630.71,609.795,651.626
358566,628.577,601.936,655.218
360525,629.483,596.809,662.156
362485,631.816,594.876,668.756
364444,639.641,605.915,673.368
366403,647.466,616.952,677.981
368363,655.292,627.987,682.596
370322,660.16,638.535,681.785
372282,660.422,647.876,672.967
374241,658.611,650.254,666.969
376200,654.011,643.208,664.814
378160,649.41,634.764,664.057
380119,644.793,625.755,663.832
382078,643.219,623.473,662.966
384038,643.341,624.69,661.993
385997,643.499,625.75,661.248
387957,643.657,626.581,660.732
389916,643.815,627.155,660.474


==> figures/data/manipulation/tidy/manipulation_bottles_eplen__QF.csv <==
step,mean,lo,hi
0,780.762,780.762,780.762
2068.66,754.193,751.911,756.476
4137.32,727.625,723.06,732.189
6205.97,701.056,694.209,707.903
8274.63,674.487,665.358,683.616
10343.3,647.918,636.507,659.33
12411.9,621.349,607.656,635.043
14480.6,612.798,599.301,626.295
16549.3,609.661,599.348,619.974
18617.9,606.524,599.327,613.72
20686.6,603.386,599.093,607.679
22755.2,600.726,597.56,603.892
24823.9,604.32,601.098,607.543
26892.6,610.225,608.508,611.942
28961.2,616.131,615.713,616.548
31029.9,622.036,620.6,623.471
33098.5,628.613,626.615,630.612
35167.2,633.44,632.345,634.535
37235.8,637.209,635.107,639.31
39304.5,640.977,636.793,645.162
41373.2,644.746,638.383,651.108
43441.8,646.606,640.648,652.564
45510.5,645.879,640.079,651.678
47579.1,644.178,637.972,650.384
49647.8,642.478,635.828,649.128
51716.5,640.778,633.653,647.902
53785.1,639.331,631.35,647.312
55853.8,637.719,627.791,647.646
57922.4,635.534,623.168,647.9
59991.1,633.349,618.502,648.196
62059.7,631.164,613.811,648.518
64128.4,628.98,609.105,648.854
66197.1,628.905,610.155,647.655
68265.7,633.115,616.585,649.645
70334.4,637.326,619.692,654.96
72403,641.536,619.98,663.093
74471.7,645.747,618.646,672.848
76540.4,649.715,615.847,683.582
78609,643.515,616.327,670.704
80677.7,636.25,617.197,655.303
82746.3,628.984,617.964,640.005
84815,621.719,617.904,625.534
86883.6,615.448,608.698,622.198
88952.3,616.236,609.87,622.603
91021,619.21,614.172,624.249
93089.6,622.185,615.038,629.332
95158.3,625.159,614.314,636.004
97226.9,627.33,614.581,640.079
99295.6,628.088,609.607,646.57
101364,629.182,600.555,657.81
103433,630.277,590.427,670.126
105502,631.371,579.923,682.819
107570,633.787,581.144,686.431
109639,632.869,589.444,676.294
111708,631.951,596.368,667.533
113776,631.032,600.825,661.239
115845,630.114,601.394,658.834
117914,627.16,597.436,656.883
119982,625.48,599.266,651.693
122051,623.8,601.093,646.506
124119,622.12,602.916,641.323
126188,620.44,604.732,636.147
128257,620.377,609.435,631.319
130325,624.413,612.872,635.954
132394,628.81,615.202,642.417
134463,633.206,616.936,649.477
136531,637.603,618.318,656.887
138600,635.777,615.45,656.105
140669,630.575,610.934,650.216
142737,625.203,605.124,645.282
144806,619.83,598.013,641.648
146875,616.62,594.387,638.853
148943,619.571,602.763,636.378
151012,624.5,612.897,636.103
153081,629.429,622.223,636.635
155149,634.358,628.498,640.219
157218,636.183,631.468,640.897
159287,631.939,629.31,634.568
161355,624.298,621.236,627.36
163424,616.593,613.057,620.13
165493,608.889,604.849,612.929
167561,601.481,596.66,606.302
169630,597.242,594.415,600.069
171699,596.214,592.79,599.638
173767,595.186,588.596,601.776
175836,595.71,587.561,603.858
177905,601.707,597.411,606.002
179973,607.696,600.764,614.628
182042,613.224,600.668,625.78
184111,618.753,599.957,637.549
186179,620.379,600.606,640.153
188248,616.675,603.244,630.107
190317,612.913,605.459,620.367
192385,609.129,605.306,612.952
194454,605.345,597.813,612.877
196523,603.717,593.124,614.31
198591,606.159,597.742,614.576
200660,605.624,599.652,611.596
202729,604.927,598.244,611.611
204797,604.231,594.256,614.206
206866,602.992,589.414,616.571
208934,600.465,584.556,616.374
211003,602.564,588.688,616.44
213072,605.371,594.481,616.261
215140,608.178,600.261,616.094
217209,610.779,606.04,615.518
219278,612.323,611.13,613.516
221346,612.307,611.187,613.428
223415,612.292,608.861,615.722
225484,612.276,606.535,618.018
227552,612.402,604.504,620.299
229621,611.068,603.249,618.887
231690,608.07,602.118,614.022
233758,605.072,600.491,609.653
235827,602.074,597.853,606.295
237896,600.457,596.121,604.794
239964,601.603,598.337,604.87
242033,605.113,601.315,608.911
244102,609.716,603.871,615.56
246170,614.318,606.311,622.325
248239,616.923,605.384,628.462
250308,616.856,599.611,634.101
252376,613.592,594.989,632.196
254445,609.341,590.571,628.111
256514,605.089,585.963,624.215
258582,602.3,585.286,619.315
260651,600.844,586.726,614.961
262720,599.785,587.151,612.419
264788,598.726,586.368,611.083
266857,598.588,586.475,610.702
268926,598.548,587.144,609.952
270994,599.635,587.697,611.574
273063,602.855,588.555,617.156
275132,606.076,589.206,622.945
277200,611.578,595.278,627.878
279269,615.547,598.948,632.147
281338,617.308,601.837,632.78
283406,616.721,603.825,629.616
285475,614.165,601.925,626.405
287544,610.15,599.639,620.662
289612,607.85,601.418,614.282
291681,606.8,603.104,610.496
293749,606.208,603.283,609.133
295818,606.506,603.183,609.829
297887,607.511,604.626,610.397
299955,608.213,605.408,611.017
302024,609.569,606.852,612.286
304093,610.956,608.25,613.661
306161,612.506,609.714,615.298
308230,612.673,610.39,614.956
310299,612.551,608.497,616.605
312367,610.557,603.224,617.89
314436,608.058,597.863,618.253
316505,604.23,593.027,615.432
318573,601.76,590.232,613.288
320642,599.529,587.345,611.714
322711,599.492,588.937,610.047
324779,599.575,591.163,607.987
326848,599.535,593.476,605.595
328917,600.022,595.706,604.339
330985,600.509,596.371,604.648
333054,600.799,595.034,606.564
335123,603.303,597.45,609.156
337191,607.066,601.959,612.172
339260,609.397,604.826,613.969
341329,611.729,604.913,618.545
343397,611.66,599.371,623.949
345466,606.67,595.457,617.882
347535,599.013,591.334,606.691
349603,591.719,582.923,600.514
351672,584.425,570.926,597.923
353741,583.992,567.354,600.631
355809,588.65,572.931,604.37
357878,593.614,577.521,609.707
359947,598.967,581.486,616.448
362015,603.632,585.018,622.246
364084,603.817,588.87,618.763
366153,604.034,592.504,615.564
368221,603.942,595.495,612.389
370290,603.524,597.425,609.624
372358,605.106,600.664,609.548
374427,607.504,603.753,611.256
376496,608.382,601.744,615.02
378564,609.459,599.361,619.556
380633,610.838,597.147,624.528
382702,610.521,595.142,625.9
384770,609.875,595.416,624.334
386839,611.449,600.818,622.081
388908,614.105,606.2,622.009
390976,616.894,609.819,623.968
393045,619.921,611.529,628.313
395114,618.771,606.204,631.338
397182,614.166,601.005,627.326
399251,607.786,596.14,619.432
401320,601.52,590.809,612.23
403388,598.433,586.86,610.006
405457,596.569,582.715,610.423
407526,596.607,579.27,613.943
409594,598.758,578.331,619.185
411663,600.716,577.408,624.025


==> figures/data/manipulation/tidy/manipulation_bottles_eplen__Residual.csv <==
step,mean,lo,hi
0,780.762,780.762,780.762
2021.39,770.503,769.565,771.442
4042.78,760.244,758.368,762.121
6064.18,749.986,747.171,752.8
8085.57,739.727,735.974,743.479
10107,729.468,724.777,734.159
12128.4,719.209,713.58,724.838
14149.7,716.117,710.261,721.972
16171.1,717.094,709.811,724.377
18192.5,718.072,708.804,727.339
20213.9,719.049,707.525,730.573
22235.3,720.027,706.106,733.948
24256.7,720.954,704.51,737.397
26278.1,720.243,702.151,738.334
28299.5,719.169,699.921,738.417
30320.9,718.095,697.685,738.505
32342.3,717.021,695.446,738.597
34363.7,715.947,693.202,738.692
36385.1,714.914,691.531,738.298
38406.4,713.959,693.525,734.392
40427.8,713.527,696.2,730.854
42449.2,713.095,698.674,727.516
44470.6,712.664,700.799,724.528
46492,712.232,702.301,722.163
48513.4,712.354,702.901,721.808
50534.8,715.727,703.087,728.368
52556.2,719.278,703.243,735.312
54577.6,722.828,703.37,742.286
56599,726.378,703.48,749.276
58620.4,729.929,703.581,756.277
60641.8,732.164,702.628,761.7
62663.2,728.065,699.656,756.474
64684.5,722.877,696.213,749.541
66705.9,717.69,692.755,742.625
68727.3,712.502,689.278,735.727
70748.7,707.374,685.918,728.83
72770.1,705.455,687.103,723.808
74791.5,707.649,689.371,725.926
76812.9,710.1,691.69,728.51
78834.3,712.551,693.859,731.244
80855.7,715.003,695.885,734.12
82877.1,717.312,697.498,737.126
84898.5,717.743,698.621,736.864
86919.9,716.596,699.441,733.751
88941.2,715.286,699.957,730.615
90962.6,713.976,700.373,727.58
92984,712.667,700.645,724.688
95005.4,710.367,699.27,721.463
97026.8,707.979,697.623,718.335
99048.2,705.733,694.844,716.623
101070,703.072,691.218,714.926
103091,700.411,687.533,713.289
105112,697.955,684.042,711.868
107134,695.83,680.828,710.831
109155,693.704,677.493,709.915
111177,691.705,674.949,708.461
113198,690.782,675.187,706.377
115219,689.858,675.394,704.322
117241,689.374,675.819,702.929
119262,689.061,676.159,701.963
121284,688.748,676.264,701.231
123305,688.78,676.85,700.711
125326,689.015,677.582,700.448
127348,688.991,678.043,699.939
129369,686.993,678.817,695.169
131390,684.995,679.536,690.453
133412,682.759,679.628,685.89
135433,680.458,679.227,681.688
137455,678.607,676.854,680.361
139476,676.817,672.826,680.808
141497,677.417,673.81,681.024
143519,678.017,674.292,681.741
145540,678.662,674.415,682.909
147562,680.36,674.18,686.539
149583,682.358,673.883,690.834
151604,684.125,673.369,694.881
153626,685.666,672.623,698.708
155647,687.758,673.065,702.451
157669,691.5,677.516,705.483
159690,693.358,682.365,704.351
161711,695.216,686.895,703.538
163733,696.659,689.785,703.532
165754,698.062,690.886,705.238
167776,696.706,690.121,703.291
169797,694.384,688.196,700.572
171818,692.418,684.698,700.138
173840,689.597,678.958,700.237
175861,686.225,672.24,700.209
177882,682.853,665.513,700.192
179904,681.47,662.516,700.425
181925,680.391,662.256,698.527
183947,679.456,661.557,697.355
185968,679.669,662.709,696.629
187989,679.883,663.446,696.319
190011,680.096,663.728,696.465
192032,679.451,663.205,695.697
194054,679.382,662.651,696.113
196075,679.928,663.466,696.389
198096,680.534,664.399,696.669
200118,681.14,665.302,696.977
202139,681.828,666.189,697.467
204161,683.672,667.494,699.85
206182,685.942,669.134,702.75
208203,688.602,671.695,705.51
210225,691.263,674.237,708.289
212246,693.923,676.76,711.086
214268,694.732,678.367,711.097
216289,694.768,679.371,710.165
218310,694.558,679.897,709.22
220332,694.328,679.894,708.763
222353,694.099,679.386,708.811
224375,693.869,678.402,709.336
226396,693.859,678.028,709.69
228417,693.382,677.683,709.081
230439,691.096,674.877,707.315
232460,688.47,671.591,705.349
234481,685.844,668.26,703.427
236503,683.625,665.648,701.602
238524,682.552,665.427,699.677
240546,681.18,664.866,697.494
242567,681.565,667.419,695.711
244588,681.95,669.829,694.071
246610,682.335,672.01,692.661
248631,681.699,673.089,690.309
250653,680.309,673.266,687.351
252674,678.839,672.953,684.725
254695,676.884,671.457,682.311
256717,674.929,669.813,680.045
258738,673.048,668.136,677.96
260760,672.14,668.238,676.043
262781,672.201,667.93,676.471
264802,673.054,666.273,679.834
266824,673.79,664.324,683.256
268845,674.527,662.341,686.712
270867,675.665,660.885,690.445
272888,677.821,660.61,695.033
274909,680.112,660.416,699.807
276931,683.95,662.817,705.084
278952,687.789,665.209,710.37
280973,691.51,667.482,715.538
282995,693.148,667.632,718.665
285016,694.787,667.521,722.053
287038,695.81,668.554,723.065
289059,694.941,670.64,719.243
291080,694.073,672.571,715.574
293102,694.603,676.59,712.616
295123,696.008,681.978,710.037
297145,697.25,686.983,707.518
299166,696.717,687.331,706.104
301187,696.244,686.281,706.208
303209,695.49,684.049,706.932
305230,693.663,681.299,706.026
307252,691.835,678.378,705.292
309273,691.437,678.437,704.438
311294,694.178,682.376,705.981
313316,697.211,686.474,707.947
315337,699.277,690.267,708.287
317359,700.221,692.354,708.088
319380,700.767,691.078,710.455
321401,697.418,683.559,711.277
323423,692.503,676.663,708.343
325444,687.588,669.766,705.411
327465,683.271,663.736,702.805
329487,679.011,657.746,700.276
331508,675.121,652.469,697.773
333530,674.013,652.74,695.286
335551,672.89,652.746,693.034
337572,671.896,652.665,691.128
339594,672.762,655.75,689.775
341615,673.628,658.828,688.429
343637,673.798,660.785,686.81
345658,673.49,660.438,686.542
347679,673.182,659.756,686.607
349701,672.925,658.828,687.023
351722,673.959,658.772,689.146
353744,674.993,657.893,692.093
355765,679.538,660.696,698.381
357786,685.339,664.668,706.01
359808,691.14,668.634,713.645
361829,696.796,672.519,721.073
363851,697.212,672.388,722.036
365872,697.398,669.679,725.117
367893,691.803,667.232,716.374
369915,685.863,664.112,707.613
371936,679.922,659.857,699.987
373958,673.982,654.176,693.788
375979,671.784,657.475,686.094
378000,668.837,661.833,675.841
380022,670.253,662.478,678.028
382043,673.311,659.579,687.044
384064,676.37,656.107,696.633
386086,679.16,652.314,706.005
388107,683.627,654.715,712.538
390129,688.613,658.228,718.998
392150,691.79,661.864,721.717
394171,693.138,665.65,720.625
396193,694.485,669.345,719.625
398214,694.941,671.08,718.802
400236,693.453,670.112,716.794
402257,691.966,669.126,714.805


==> figures/data/manipulation/tidy/manipulation_bottles_success__NoClamp.csv <==
step,mean,lo,hi
0,0.913333,0.913333,0.913333
1959.38,0.918641,0.911011,0.926272
3918.75,0.923949,0.908688,0.93921
5878.13,0.929257,0.906365,0.952148
7837.51,0.934565,0.904042,0.965087
9796.88,0.939872,0.90172,0.978025
11756.3,0.94518,0.899397,0.990963
13715.6,0.933184,0.896308,0.970059
15675,0.914028,0.901543,0.926514
17634.4,0.894872,0.871577,0.918167
19593.8,0.875717,0.825516,0.925917
21553.1,0.857693,0.781134,0.934252
23512.5,0.84766,0.759887,0.935432
25471.9,0.813255,0.740891,0.885619
27431.3,0.778851,0.721891,0.835812
29390.7,0.744447,0.702878,0.786016
31350,0.710043,0.683835,0.736251
33309.4,0.652765,0.624809,0.680721
35268.8,0.595542,0.561062,0.630021
37228.2,0.538882,0.496322,0.581442
39187.5,0.482222,0.431164,0.53328
41146.9,0.425563,0.365767,0.485359
43106.3,0.372215,0.304875,0.439555
45065.7,0.350313,0.301664,0.398962
47025,0.330832,0.293903,0.367761
48984.4,0.314826,0.271678,0.357974
50943.8,0.29882,0.240452,0.357187
52903.2,0.282813,0.205361,0.360266
54862.6,0.266827,0.168675,0.364978
56821.9,0.232953,0.14454,0.321365
58781.3,0.194228,0.121994,0.266462
60740.7,0.156843,0.100984,0.212702
62700.1,0.121012,0.0810939,0.160929
64659.4,0.0851799,0.0588481,0.111512
66618.8,0.0493482,0.0288526,0.0698437
68578.2,0.0196748,-0.00280552,0.0421552
70537.6,0.0293606,0.021639,0.0370821
72496.9,0.0426707,0.0082418,0.0770997
74456.3,0.0843054,0.0490611,0.11955
76415.7,0.129671,0.0852369,0.174105
78375.1,0.175037,0.11415,0.235924
80334.5,0.220403,0.14015,0.300655
82293.8,0.265768,0.1649,0.366637
84253.2,0.311575,0.190087,0.433063
86212.6,0.370391,0.232634,0.508147
88172,0.431297,0.276173,0.586421
90131.3,0.454845,0.307663,0.602027
92090.7,0.469696,0.315216,0.624175
94050.1,0.484546,0.302421,0.666671
96009.5,0.499397,0.276733,0.722061
97968.8,0.508946,0.245931,0.771961
99928.2,0.48072,0.225521,0.735919
101888,0.460885,0.214419,0.70735
103847,0.478452,0.282864,0.674039
105806,0.496018,0.348189,0.643848
107766,0.513585,0.406151,0.62102
109725,0.540287,0.454873,0.625702
111684,0.584382,0.511754,0.657011
113644,0.607699,0.573263,0.642134
115603,0.631015,0.622735,0.639295
117563,0.646893,0.612532,0.681255
119522,0.653791,0.599678,0.707903
121481,0.658923,0.584426,0.733419
123441,0.662962,0.568342,0.757582
125400,0.678901,0.580622,0.777181
127359,0.705842,0.618997,0.792687
129319,0.731638,0.657143,0.806134
131278,0.756805,0.695077,0.818533
133238,0.777774,0.728376,0.827171
135197,0.790712,0.744351,0.837073
137156,0.803651,0.746455,0.860846
139116,0.80364,0.735435,0.871845
141075,0.794364,0.720219,0.868508
143035,0.785087,0.702923,0.867252
144994,0.775598,0.683583,0.867614
146953,0.765942,0.662755,0.86913
148913,0.756574,0.641131,0.872017
150872,0.753403,0.623029,0.883778
152831,0.751095,0.605599,0.896591
154791,0.750596,0.592346,0.908846
156750,0.771971,0.628944,0.914998
158710,0.793346,0.664051,0.922641
160669,0.810611,0.702876,0.918345
162628,0.828013,0.742862,0.913163
164588,0.845415,0.781783,0.909046
166547,0.862817,0.818078,0.907555
168506,0.871525,0.836956,0.906093
170466,0.873976,0.845008,0.902944
172425,0.876349,0.852409,0.900288
174385,0.878721,0.858942,0.8985
176344,0.881094,0.863962,0.898226
178303,0.877391,0.864008,0.890773
180263,0.867301,0.842042,0.89256
182222,0.855538,0.813298,0.897779
184181,0.843776,0.783162,0.90439
186141,0.832013,0.752593,0.911433
188100,0.830457,0.74602,0.914893
190060,0.844966,0.777096,0.912835
192019,0.85233,0.805202,0.899459
193978,0.858497,0.829102,0.887891
195938,0.864663,0.839313,0.890013
197897,0.870829,0.831373,0.910286
199856,0.859803,0.820731,0.898876
201816,0.85049,0.817794,0.883186
203775,0.855769,0.840608,0.870929
205735,0.861048,0.848499,0.873596
207694,0.866327,0.837139,0.895514
209653,0.881035,0.845635,0.916435
211613,0.899367,0.860769,0.937965
213572,0.910131,0.8748,0.945462
215531,0.914422,0.886053,0.942791
217491,0.918713,0.89422,0.943205
219450,0.920295,0.895916,0.944673
221410,0.920449,0.894917,0.945982
223369,0.920604,0.893019,0.948188
225328,0.919157,0.891903,0.946411
227288,0.918025,0.890057,0.945992
229247,0.916165,0.885453,0.946878
231206,0.911296,0.87993,0.942662
233166,0.906426,0.872674,0.940179
235125,0.901693,0.866538,0.936848
237085,0.898678,0.866379,0.930977
239044,0.895377,0.864454,0.9263
241003,0.88646,0.862147,0.910773
242963,0.877543,0.854813,0.900273
244922,0.87448,0.854864,0.894097
246881,0.873041,0.854772,0.89131
248841,0.870924,0.842624,0.899224
250800,0.875331,0.841719,0.908944
252760,0.8865,0.854092,0.918908
254719,0.895801,0.863838,0.927763
256678,0.904818,0.879781,0.929855
258638,0.918115,0.902082,0.934149
260597,0.931053,0.922329,0.939777
262557,0.922449,0.886065,0.958833
264516,0.913651,0.848648,0.978654
266475,0.90384,0.810473,0.997207
268435,0.886048,0.772261,0.999834
270394,0.867791,0.73385,1.00173
272353,0.877522,0.762111,0.992933
274313,0.888507,0.79317,0.983844
276272,0.899376,0.823792,0.97496
278232,0.910089,0.853612,0.966565
280191,0.92073,0.881571,0.959888
282150,0.920543,0.885374,0.955711
284110,0.920277,0.888527,0.952027
286069,0.923219,0.896562,0.949876
288028,0.923603,0.906941,0.940265
289988,0.923161,0.917588,0.928733
291947,0.919131,0.912708,0.925554
293907,0.913618,0.897702,0.929535
295866,0.904538,0.883736,0.925341
297825,0.895795,0.883335,0.908254
299785,0.887894,0.884032,0.891755
301744,0.882455,0.875721,0.889189
303703,0.879748,0.861599,0.897898
305663,0.877131,0.847206,0.907056
307622,0.874472,0.833197,0.915748
309582,0.869591,0.818125,0.921057
311541,0.864129,0.802801,0.925457
313500,0.857916,0.78737,0.928463
315460,0.851703,0.771915,0.931491
317419,0.858761,0.787429,0.930094
319378,0.8686,0.807165,0.930035
321338,0.870871,0.827581,0.914161
323297,0.859908,0.843353,0.876464
325257,0.848946,0.815062,0.88283
327216,0.830208,0.768573,0.891843
329175,0.804174,0.716943,0.891405
331135,0.787832,0.683456,0.892209
333094,0.799637,0.709406,0.889869
335053,0.811442,0.723978,0.898906
337013,0.824848,0.729593,0.920103
338972,0.842265,0.740977,0.943553
340932,0.850584,0.74462,0.956548
342891,0.841918,0.736593,0.947242
344850,0.833251,0.728547,0.937956
346810,0.824585,0.720481,0.92869
348769,0.822587,0.729356,0.915817
350728,0.819534,0.743197,0.895872
352688,0.823757,0.761452,0.886061
354647,0.831636,0.778742,0.884531
356607,0.839516,0.790262,0.888771
358566,0.847396,0.794801,0.899992
360525,0.85942,0.800462,0.918378
362485,0.870057,0.809059,0.931054
364444,0.86918,0.822346,0.916013
366403,0.868302,0.835631,0.900974
368363,0.867425,0.848911,0.885939
370322,0.865659,0.859255,0.872063
372282,0.861988,0.846125,0.877851
374241,0.86181,0.833546,0.890075
376200,0.866337,0.828704,0.903969
378160,0.870863,0.823508,0.918218
380119,0.876552,0.820431,0.932674
382078,0.884482,0.840521,0.928443
384038,0.88804,0.860335,0.915745
385997,0.891654,0.872451,0.910857
387957,0.895268,0.868079,0.922457
389916,0.898882,0.855534,0.94223


==> figures/data/manipulation/tidy/manipulation_bottles_success__QF.csv <==
step,mean,lo,hi
0,0.913333,0.913333,0.913333
2068.66,0.920846,0.916282,0.92541
4137.32,0.928359,0.91923,0.937488
6205.97,0.935872,0.922179,0.949565
8274.63,0.943384,0.925127,0.961642
10343.3,0.950897,0.928076,0.973719
12411.9,0.95841,0.931024,0.985796
14480.6,0.954081,0.925278,0.982883
16549.3,0.944687,0.914412,0.974961
18617.9,0.935293,0.901473,0.969112
20686.6,0.925899,0.887023,0.964774
22755.2,0.916164,0.871711,0.960616
24823.9,0.913377,0.870011,0.956743
26892.6,0.914639,0.87491,0.954369
28961.2,0.915901,0.879434,0.952369
31029.9,0.917164,0.883474,0.950853
33098.5,0.917616,0.887085,0.948147
35167.2,0.913534,0.886328,0.940741
37235.8,0.908182,0.884255,0.932109
39304.5,0.902829,0.882009,0.92365
41373.2,0.897476,0.8795,0.915453
43441.8,0.889569,0.877633,0.901505
45510.5,0.883555,0.879153,0.887958
47579.1,0.878553,0.868084,0.889023
49647.8,0.873551,0.852762,0.894341
51716.5,0.86855,0.837131,0.899968
53785.1,0.86934,0.83388,0.904801
55853.8,0.884273,0.85948,0.909066
57922.4,0.900112,0.88928,0.910944
59991.1,0.91595,0.91134,0.92056
62059.7,0.931789,0.913721,0.949856
64128.4,0.947627,0.915489,0.979766
66197.1,0.951886,0.918608,0.985164
68265.7,0.948866,0.923458,0.974273
70334.4,0.945845,0.921658,0.970032
72403,0.942825,0.912397,0.973253
74471.7,0.939805,0.898963,0.980647
76540.4,0.92978,0.881919,0.97764
78609,0.922465,0.874897,0.970033
80677.7,0.915726,0.867084,0.964368
82746.3,0.908987,0.857227,0.960747
84815,0.902247,0.845661,0.958834
86883.6,0.903562,0.845957,0.961166
88952.3,0.913155,0.862813,0.963497
91021,0.925041,0.884393,0.96569
93089.6,0.936928,0.905782,0.968074
95158.3,0.948815,0.926736,0.970894
97226.9,0.960273,0.945514,0.975031
99295.6,0.960576,0.946705,0.974446
101364,0.958968,0.940458,0.977478
103433,0.95736,0.931656,0.983064
105502,0.955752,0.921891,0.989614
107570,0.948822,0.915812,0.981831
109639,0.945344,0.917029,0.973659
111708,0.941867,0.914636,0.969098
113776,0.938389,0.90824,0.968539
115845,0.934912,0.898801,0.971024
117914,0.935605,0.897281,0.97393
119982,0.943036,0.912339,0.973732
122051,0.950466,0.927221,0.973711
124119,0.957896,0.94168,0.974112
126188,0.965326,0.954832,0.97582
128257,0.97174,0.963421,0.980059
130325,0.972232,0.96563,0.978834
132394,0.972147,0.966579,0.977715
134463,0.972061,0.965765,0.978358
136531,0.971976,0.963638,0.980314
138600,0.974378,0.966912,0.981844
140669,0.972453,0.969155,0.975752
142737,0.969697,0.966031,0.973363
144806,0.966941,0.958413,0.975469
146875,0.963426,0.950615,0.976238
148943,0.95827,0.944283,0.972258
151012,0.955733,0.944915,0.966551
153081,0.953196,0.943635,0.962757
155149,0.950659,0.939759,0.961559
157218,0.949469,0.934324,0.964615
159287,0.948837,0.928503,0.96917
161355,0.954194,0.938071,0.970318
163424,0.959818,0.947696,0.971939
165493,0.965441,0.955975,0.974907
167561,0.967997,0.962167,0.973826
169630,0.970185,0.963234,0.977136
171699,0.969817,0.959619,0.980015
173767,0.969449,0.953533,0.985365
175836,0.970045,0.94911,0.99098
177905,0.974042,0.95242,0.995665
179973,0.975449,0.955537,0.995361
182042,0.972691,0.956304,0.989079
184111,0.969934,0.955969,0.983899
186179,0.967144,0.953868,0.98042
188248,0.964311,0.949789,0.978832
190317,0.961806,0.945127,0.978485
192385,0.960173,0.941712,0.978634
194454,0.95854,0.937695,0.979386
196523,0.955997,0.933272,0.978722
198591,0.951735,0.928764,0.974705
200660,0.946502,0.925727,0.967277
202729,0.941286,0.921953,0.960619
204797,0.93607,0.917014,0.955127
206866,0.931223,0.910712,0.951735
208934,0.927663,0.903512,0.951815
211003,0.933488,0.91194,0.955036
213072,0.940457,0.92211,0.958804
215140,0.947426,0.93125,0.963603
217209,0.955073,0.939325,0.970821
219278,0.961444,0.942608,0.98028
221346,0.954578,0.925706,0.983451
223415,0.947713,0.907633,0.987793
225484,0.940847,0.889144,0.99255
227552,0.929649,0.870805,0.988494
229621,0.922061,0.871275,0.972847
231690,0.921128,0.88899,0.953266
233758,0.920195,0.905862,0.934528
235827,0.919262,0.909417,0.929107
237896,0.925997,0.901319,0.950675
239964,0.925278,0.894933,0.955623
242033,0.92513,0.893015,0.957245
244102,0.926362,0.893548,0.959176
246170,0.927594,0.893325,0.961863
248239,0.926298,0.893082,0.959514
250308,0.929364,0.894429,0.964299
252376,0.934693,0.899776,0.969609
254445,0.94072,0.905292,0.976149
256514,0.946748,0.909351,0.984144
258582,0.953679,0.920509,0.986849
260651,0.958446,0.931517,0.985375
262720,0.963047,0.939921,0.986174
264788,0.967648,0.944932,0.990365
266857,0.968055,0.947895,0.988215
268926,0.968204,0.954859,0.981549
270994,0.967909,0.959973,0.975845
273063,0.965116,0.957415,0.972818
275132,0.962323,0.951665,0.972981
277200,0.956444,0.939742,0.973146
279269,0.949098,0.926183,0.972013
281338,0.941731,0.911904,0.971558
283406,0.934341,0.897299,0.971384
285475,0.93241,0.894668,0.970152
287544,0.936302,0.904151,0.968454
289612,0.940195,0.91204,0.96835
291681,0.946135,0.921671,0.9706
293749,0.952826,0.931263,0.97439
295818,0.957147,0.93722,0.977074
297887,0.953785,0.940735,0.966835
299955,0.946725,0.937336,0.956114
302024,0.937059,0.918673,0.955445
304093,0.927273,0.89833,0.956216
306161,0.915265,0.877762,0.952768
308230,0.917372,0.891958,0.942786
310299,0.922465,0.912468,0.932462
312367,0.933773,0.928508,0.939038
314436,0.946136,0.926399,0.965872
316505,0.960778,0.92957,0.991985
318573,0.96383,0.932716,0.994945
320642,0.964838,0.931897,0.997778
322711,0.957579,0.929006,0.986151
324779,0.949836,0.927229,0.972443
326848,0.943606,0.927463,0.959749
328917,0.940942,0.931637,0.950248
330985,0.938279,0.935387,0.941171
333054,0.938178,0.936608,0.939748
335123,0.938188,0.933789,0.942588
337191,0.93818,0.930571,0.945789
339260,0.938172,0.927306,0.949038
341329,0.938164,0.924025,0.952302
343397,0.940821,0.926704,0.954937
345466,0.941674,0.929699,0.95365
347535,0.942551,0.934115,0.950986
349603,0.945019,0.938375,0.951663
351672,0.947488,0.938957,0.956018
353741,0.948866,0.935424,0.962308
355809,0.953768,0.935975,0.97156
357878,0.958081,0.935533,0.980629
359947,0.961647,0.934417,0.988876
362015,0.965975,0.934659,0.99729
364084,0.975272,0.946607,1.00394
366153,0.978552,0.956571,1.00053
368221,0.977691,0.963253,0.99213
370290,0.974828,0.964207,0.985449
372358,0.96965,0.954708,0.984591
374427,0.9657,0.950417,0.980982
376496,0.967025,0.95723,0.97682
378564,0.969387,0.961176,0.977597
380633,0.973327,0.963903,0.982751
382702,0.974818,0.961745,0.987892
384770,0.97228,0.954646,0.989914
386839,0.964914,0.947599,0.982229
388908,0.951978,0.932412,0.971545
390976,0.938357,0.915922,0.960792
393045,0.932798,0.910265,0.955331
395114,0.931607,0.899027,0.964186
397182,0.938847,0.905463,0.972231
399251,0.950837,0.923013,0.978661
401320,0.962491,0.940181,0.984801
403388,0.965921,0.953784,0.978058
405457,0.968351,0.958203,0.978498
407526,0.967718,0.950348,0.985088
409594,0.963679,0.940598,0.98676
411663,0.959741,0.931091,0.988391


==> figures/data/manipulation/tidy/manipulation_bottles_success__Residual.csv <==
step,mean,lo,hi
0,0.913333,0.913333,0.913333
2021.39,0.917497,0.915011,0.919983
4042.78,0.92166,0.916688,0.926632
6064.18,0.925824,0.918366,0.933282
8085.57,0.929987,0.920043,0.939931
10107,0.934151,0.921721,0.946581
12128.4,0.938314,0.923398,0.953231
14149.7,0.937449,0.923164,0.951734
16171.1,0.932786,0.922738,0.942833
18192.5,0.928122,0.922169,0.934076
20213.9,0.923459,0.920714,0.926204
22235.3,0.918795,0.914645,0.922945
24256.7,0.913961,0.906048,0.921874
26278.1,0.908639,0.902513,0.914766
28299.5,0.904243,0.901164,0.907322
30320.9,0.899847,0.898922,0.900771
32342.3,0.89545,0.892035,0.898865
34363.7,0.891054,0.884581,0.897527
36385.1,0.888055,0.880626,0.895484
38406.4,0.888011,0.881803,0.894218
40427.8,0.888955,0.873302,0.904609
42449.2,0.8899,0.863656,0.916144
44470.6,0.890845,0.853836,0.927854
46492,0.891789,0.843958,0.939621
48513.4,0.893239,0.836874,0.949604
50534.8,0.894442,0.845274,0.94361
52556.2,0.895292,0.853359,0.937225
54577.6,0.896142,0.861443,0.93084
56599,0.896992,0.869528,0.924455
58620.4,0.897842,0.877613,0.918071
60641.8,0.896966,0.88358,0.910352
62663.2,0.887403,0.876906,0.897899
64684.5,0.875939,0.864913,0.886965
66705.9,0.864475,0.849239,0.879711
68727.3,0.853012,0.831991,0.874032
70748.7,0.841682,0.814193,0.869171
72770.1,0.837013,0.798282,0.875744
74791.5,0.848762,0.814148,0.883376
76812.9,0.86209,0.833053,0.891127
78834.3,0.875419,0.850659,0.900179
80855.7,0.888747,0.866211,0.911283
82877.1,0.900683,0.876375,0.92499
84898.5,0.901844,0.872772,0.930916
86919.9,0.890185,0.859483,0.920888
88941.2,0.875806,0.844428,0.907184
90962.6,0.861427,0.828971,0.893883
92984,0.847048,0.81315,0.880946
95005.4,0.841164,0.815824,0.866504
97026.8,0.837355,0.817924,0.856786
99048.2,0.843417,0.82638,0.860454
101070,0.85249,0.832667,0.872313
103091,0.861563,0.838325,0.884802
105112,0.867411,0.841804,0.893018
107134,0.868087,0.840501,0.895673
109155,0.868763,0.837028,0.900497
111177,0.868754,0.832507,0.905
113198,0.866342,0.828091,0.904594
115219,0.863931,0.822904,0.904959
117241,0.870054,0.834265,0.905844
119262,0.879502,0.850706,0.908298
121284,0.88895,0.863996,0.913903
123305,0.896095,0.870553,0.921638
125326,0.901943,0.869855,0.934031
127348,0.90606,0.865974,0.946147
129369,0.897013,0.86504,0.928986
131390,0.887965,0.8641,0.911831
133412,0.878946,0.863174,0.894718
135433,0.872715,0.868164,0.877266
137455,0.868365,0.858618,0.878112
139476,0.864177,0.840896,0.887459
141497,0.866394,0.835738,0.897049
143519,0.86861,0.830043,0.907178
145540,0.873827,0.829199,0.918455
147562,0.878249,0.832387,0.92411
149583,0.881899,0.835695,0.928102
151604,0.887966,0.843513,0.932419
153626,0.896385,0.855778,0.936992
155647,0.905053,0.868309,0.941796
157669,0.914154,0.882317,0.945991
159690,0.920064,0.897594,0.942535
161711,0.925975,0.91274,0.93921
163733,0.926372,0.917898,0.934846
165754,0.926257,0.916406,0.936109
167776,0.924575,0.911002,0.938148
169797,0.922783,0.906007,0.939558
171818,0.921438,0.901487,0.941389
173840,0.920119,0.896987,0.943252
175861,0.918818,0.892499,0.945136
177882,0.917516,0.887997,0.947035
179904,0.910895,0.88563,0.93616
181925,0.901419,0.885959,0.916879
183947,0.892505,0.884421,0.900589
185968,0.888085,0.875958,0.900211
187989,0.883664,0.857435,0.909893
190011,0.879243,0.838158,0.920329
192032,0.886845,0.847259,0.926431
194054,0.899058,0.860751,0.937365
196075,0.904829,0.874062,0.935597
198096,0.909913,0.885117,0.93471
200118,0.914998,0.892023,0.937972
202139,0.91868,0.891587,0.945773
204161,0.912907,0.886157,0.939658
206182,0.90647,0.88385,0.929091
208203,0.906718,0.89476,0.918675
210225,0.906965,0.902036,0.911895
212246,0.907213,0.894738,0.919688
214268,0.910531,0.887947,0.933115
216289,0.916458,0.885531,0.947384
218310,0.919173,0.885287,0.953059
220332,0.917729,0.883831,0.951627
222353,0.916285,0.880279,0.952291
224375,0.914841,0.874962,0.954721
226396,0.91001,0.86823,0.95179
228417,0.904212,0.85966,0.948765
230439,0.905242,0.857749,0.952735
232460,0.907554,0.855961,0.959147
234481,0.909866,0.853179,0.966553
236503,0.912178,0.849645,0.974711
238524,0.916489,0.850374,0.982604
240546,0.923348,0.856936,0.989759
242567,0.922249,0.861988,0.982511
244588,0.921151,0.866792,0.975511
246610,0.920053,0.871257,0.968849
248631,0.919587,0.875288,0.963887
250653,0.915433,0.868475,0.962392
252674,0.910538,0.858714,0.962363
254695,0.907379,0.850263,0.964495
256717,0.904219,0.841798,0.966641
258738,0.900315,0.833445,0.967185
260760,0.886718,0.826185,0.947251
262781,0.877219,0.827566,0.926872
264802,0.873041,0.840338,0.905744
266824,0.868875,0.849157,0.888593
268845,0.864709,0.844144,0.885274
270867,0.86459,0.836074,0.893106
272888,0.874737,0.848816,0.900658
274909,0.885089,0.858317,0.911861
276931,0.890243,0.870868,0.909619
278952,0.895397,0.882971,0.907823
280973,0.900277,0.892947,0.907608
282995,0.900332,0.895948,0.904716
285016,0.900386,0.898933,0.901839
287038,0.901625,0.89748,0.905769
289059,0.902808,0.891365,0.914252
291080,0.903992,0.885221,0.922763
293102,0.906693,0.880803,0.932582
295123,0.910342,0.87719,0.943494
297145,0.913241,0.873504,0.952978
299166,0.911419,0.880021,0.942816
301187,0.911065,0.887039,0.935091
303209,0.91044,0.888254,0.932626
305230,0.908781,0.883018,0.934544
307252,0.907122,0.873334,0.94091
309273,0.912662,0.878355,0.946969
311294,0.914475,0.883256,0.945695
313316,0.915586,0.885217,0.945956
315337,0.911165,0.886793,0.935538
317359,0.900306,0.884352,0.916259
319380,0.889161,0.866433,0.91189
321401,0.8788,0.846265,0.911334
323423,0.873714,0.827943,0.919485
325444,0.868629,0.806051,0.931208
327465,0.877563,0.81638,0.938745
329487,0.887849,0.829684,0.946013
331508,0.897464,0.842551,0.952378
333530,0.896546,0.851885,0.941206
335551,0.89167,0.860106,0.923234
337572,0.88657,0.867751,0.90539
339594,0.878241,0.867555,0.888926
341615,0.869911,0.866759,0.873062
343637,0.864328,0.860057,0.868598
345658,0.871584,0.870099,0.87307
347679,0.878841,0.876108,0.881574
349701,0.886141,0.880351,0.89193
351722,0.894509,0.886657,0.902362
353744,0.902878,0.892952,0.912804
355765,0.905281,0.899926,0.910635
357786,0.90528,0.903153,0.907406
359808,0.905278,0.895707,0.91485
361829,0.905217,0.888241,0.922193
363851,0.902998,0.880377,0.925619
365872,0.900204,0.872209,0.9282
367893,0.903029,0.879028,0.92703
369915,0.906247,0.886797,0.925697
371936,0.909465,0.894567,0.924364
373958,0.912684,0.902336,0.923031
375979,0.913055,0.90791,0.918199
378000,0.912721,0.904224,0.921217
380022,0.908493,0.895379,0.921606
382043,0.9028,0.885705,0.919895
384064,0.897107,0.875872,0.918342
386086,0.892213,0.867797,0.916629
388107,0.892228,0.867957,0.916499
390129,0.892427,0.867207,0.917647
392150,0.896103,0.870783,0.921422
394171,0.903293,0.878575,0.928011
396193,0.910483,0.885281,0.935686
398214,0.914816,0.889251,0.940382
400236,0.912565,0.880259,0.944871
402257,0.910314,0.868882,0.951746


==> figures/data/manipulation/tidy/manipulation_dishrack_bytime__Base.csv <==
t,rate
0,0
44.17,0.02
44.74,0.04
46.41,0.06
48.14,0.08
48.93,0.1
49.16,0.12
55.49,0.14
56,0.16
56.85,0.18
57.09,0.2
59.09,0.22
59.94,0.24
61.57,0.26
62.25,0.28
62.29,0.3
62.53,0.32
63.65,0.34
68.95,0.36
76.09,0.38
86.84,0.4
87.11,0.42
107.6,0.44
107.8,0.46
110.7,0.48
112.2,0.48


==> figures/data/manipulation/tidy/manipulation_dishrack_bytime__QF.csv <==
t,rate
0,0
28.97,0.02
29.68,0.04
30.23,0.06
31.52,0.08
32.98,0.1
33.12,0.12
33.66,0.16
34.37,0.22
34.51,0.24
34.65,0.26
34.82,0.28
35.33,0.3
36.82,0.32
37.37,0.34
37.4,0.36
37.6,0.38
38.49,0.4
38.79,0.42
39.1,0.44
39.68,0.48
39.85,0.5
40.43,0.52
44.68,0.54
45.32,0.56
51.37,0.58
53.65,0.6
55.52,0.62
59.02,0.64
63.51,0.66
86.77,0.68
87.11,0.7
97.95,0.72
112.2,0.72


==> figures/data/manipulation/tidy/manipulation_dishrack_eplen__NoClamp.csv <==
step,mean,lo,hi
0,1908.01,1908.01,1908.01
5286.38,1925.49,1892.97,1958.01
10572.8,1942.97,1877.93,2008.01
15859.1,1960.45,1862.89,2058.01
21145.5,1977.93,1847.84,2108.01
26431.9,1995.41,1832.8,2158.01
31718.3,2012.89,1817.76,2208.01
37004.7,2030.36,1802.72,2258.01
42291.1,2020.75,1785.36,2256.15
47577.4,1979.31,1760.52,2198.1
52863.8,1937.87,1734.77,2140.97
58150.2,1896.43,1707.86,2085
63436.6,1854.99,1679.51,2030.46
68723,1813.54,1649.39,1977.7
74009.3,1772.1,1617.09,1927.11
79295.7,1730.66,1582.22,1879.1
84582.1,1689.22,1544.43,1834.01
89868.5,1670.41,1513.44,1827.39
95154.9,1678.2,1488.92,1867.48
100441,1685.99,1464.18,1907.8
105728,1693.78,1439.29,1948.26
111014,1701.56,1414.31,1988.81
116300,1709.35,1389.27,2029.43
121587,1717.14,1364.19,2070.09
126873,1724.93,1339.07,2110.79
132160,1726.81,1306.44,2147.18
137446,1707.29,1278.45,2136.13
142732,1686.78,1277.55,2096.01
148019,1690.54,1324.41,2056.66
153305,1694.3,1367.6,2021
158591,1698.06,1405.62,1990.5
163878,1702.47,1437.71,1967.22
169164,1715.7,1479.34,1952.07
174451,1728.94,1512.27,1945.61
179737,1742.18,1534.03,1950.33
185023,1752.89,1541.68,1964.1
190310,1737.32,1535.26,1939.37
195596,1721.74,1526.63,1916.85
200883,1706.17,1515.56,1896.77
206169,1704.43,1532.19,1876.66
211455,1703.12,1543.13,1863.12
216742,1701.82,1545.79,1857.85
222028,1699.87,1539.81,1859.92
227314,1710.35,1554.11,1866.59
232601,1736.44,1599.27,1873.61
237887,1760.71,1641.66,1879.77
243174,1758.54,1654.33,1862.75
248460,1756.37,1658.13,1854.62
253746,1754.2,1651.49,1856.91
259033,1751.15,1634.87,1867.44
264319,1736.23,1604.14,1868.32
269605,1716.35,1572.97,1859.73
274892,1692.15,1540.43,1843.87
280178,1667.95,1506.35,1829.55
285465,1666.15,1525.07,1807.23
290751,1669.81,1555.46,1784.15
296037,1673.46,1583.05,1763.88
301324,1673.63,1606.03,1741.23
306610,1673.46,1619.31,1727.62
311897,1673.29,1615.59,1731
317183,1668.55,1586.19,1750.91
322469,1615.73,1515.46,1716
327756,1549.31,1426.4,1672.21
333042,1482.89,1328.43,1637.34
338328,1416.46,1225.93,1607
343615,1352.52,1120,1585.03
348901,1290.57,1011.89,1569.25
354188,1247.75,936.617,1558.88
359474,1276.1,983.049,1569.16
364760,1304.45,1029.46,1579.45
370047,1332.81,1075.83,1589.78
375333,1361.16,1122.18,1600.14
380619,1385.6,1161.15,1610.06
385906,1402.8,1185.71,1619.9
391192,1410.88,1212.12,1609.64
396479,1400.8,1217.56,1584.04
401765,1379.3,1207.69,1550.91
407051,1357.8,1196.15,1519.45
412338,1336.29,1182.62,1489.97
417624,1314.75,1166.72,1462.78
422911,1296.18,1154.12,1438.23
428197,1308.59,1200.41,1416.77
433483,1320.68,1242.84,1398.52
438770,1331.43,1274.82,1388.04
444056,1333.71,1289.53,1377.9
449342,1314.46,1295.33,1333.58
454629,1295.2,1287.42,1302.98
459915,1275.95,1243.75,1308.14
465202,1256.69,1199.3,1314.09
470488,1224.47,1172.99,1275.96
475774,1201.41,1164.55,1238.27
481061,1198.42,1168.34,1228.51
486347,1195.44,1133.06,1257.81
491634,1196.16,1099.75,1292.56
496920,1227.28,1138.31,1316.26
502206,1257.92,1176.72,1339.12
507493,1276.22,1208.72,1343.73
512779,1289.03,1231.58,1346.48
518065,1301.84,1243.68,1359.99
523352,1294.14,1217.13,1371.14
528638,1281.1,1181.6,1380.59
533925,1268.06,1145.71,1390.42
539211,1261.44,1106.99,1415.89
544497,1261.41,1072,1450.81
549784,1277.31,1066.08,1488.54
555070,1296.76,1065.75,1527.78
560356,1316.22,1064.61,1567.83
565643,1335.67,1062.86,1608.49
570929,1356.01,1062.26,1649.76
576216,1365.04,1075.6,1654.48
581502,1375.79,1091.97,1659.6
586788,1386.54,1107.69,1665.38
592075,1397.41,1123,1671.83
597361,1410.25,1141.71,1678.8
602648,1416.03,1151.4,1680.66
607934,1404.01,1163.62,1644.41
613220,1378.48,1179.18,1577.78
618507,1333.15,1147.44,1518.86
623793,1285.87,1103.78,1467.96
629079,1238.59,1052.04,1425.13
634366,1201.19,1012.78,1389.59
639652,1193.36,1022.51,1364.2
644939,1179.65,1030.51,1328.79
650225,1165.94,1036.14,1295.75
655511,1144.85,1020.7,1269.01
660798,1119.12,990.898,1247.34
666084,1110.54,974.027,1247.05
671371,1111.37,967.162,1255.58
676657,1125.32,988.971,1261.67
681943,1138.62,1008.37,1268.87
687230,1134.73,1022.27,1247.19
692516,1130.43,1035.94,1224.93
697802,1121.64,1042.48,1200.81
703089,1105.08,1030.23,1179.93
708375,1088.51,1017.95,1159.07
713662,1075.13,1006.88,1143.38
718948,1067.45,997.011,1137.88
724234,1062.65,987.216,1138.07
729521,1060.18,982.369,1138
734807,1059.51,981.045,1137.98
740093,1069.47,987.574,1151.38
745380,1090.82,998.689,1182.94
750666,1113.34,1005.92,1220.76
755953,1140.92,1020.41,1261.43
761239,1140.39,1033.88,1246.9
766525,1128.44,1039,1217.88
771812,1116.49,1030.01,1202.97
777098,1099.42,996.699,1202.14
782385,1077.91,954.199,1201.62
787671,1069.46,951.7,1187.21
792957,1061.01,949.16,1172.85
798244,1050.13,942.627,1157.64
803530,1035.34,928.905,1141.77
808816,1022.59,914.183,1131
814103,1011.64,897.541,1125.73
819389,1000.68,879.881,1121.48
824676,998.087,879.471,1116.7
829962,1004.06,893.626,1114.5
835248,1012.42,906.643,1118.19
840535,1020.77,919.209,1122.33
845821,1031.58,935.012,1128.15
851107,1042.57,950.955,1134.18
856394,1053.55,966.686,1140.42
861680,1064.54,982.169,1146.91
866967,1070.34,999.498,1141.19
872253,1074.6,1016.98,1132.22
877539,1070.67,1021.67,1119.68
882826,1064.26,1021.53,1106.99
888112,1054.12,1014.49,1093.75
893399,1044.86,998.679,1091.05
898685,1065.5,976.128,1154.88
903971,1090.18,960.077,1220.29
909258,1130.34,970.086,1290.6
914544,1170.51,979.035,1361.98
919830,1205.75,977.847,1433.66
925117,1203.14,980.708,1425.57
930403,1184.84,976.985,1392.69
935690,1143.48,946.378,1340.57
940976,1110.01,932.347,1287.68
946262,1077.69,919.65,1235.73
951549,1049.03,910.74,1187.31
956835,1030.15,911.133,1149.17
962122,1013.16,911.813,1114.51
967408,1001.02,920.716,1081.33
972694,994.973,938.802,1051.14
977981,994.057,960.457,1027.66
983267,997.799,978.637,1016.96
988553,1000.81,988.408,1013.22
993840,995.985,976.223,1015.75
999126,989.647,959.328,1019.97
1.00441e+06,986.63,948.725,1024.54
1.0097e+06,985.994,942.692,1029.3
1.01499e+06,985.266,939.879,1030.65
1.02027e+06,981.147,944.588,1017.71
1.02556e+06,977.028,947.456,1006.6
1.03084e+06,981.914,968.673,995.155
1.03613e+06,990.591,978.677,1002.5
1.04142e+06,986.954,948.174,1025.73
1.0467e+06,978.78,908.128,1049.43
1.05199e+06,970.605,867.79,1073.42


==> figures/data/manipulation/tidy/manipulation_dishrack_eplen__QF.csv <==
step,mean,lo,hi
0,1908.01,1908.01,1908.01
6343.31,1925.74,1904.36,1947.12
12686.6,1943.47,1900.72,1986.23
19029.9,1961.2,1897.07,2025.33
25373.2,1978.93,1893.42,2064.44
31716.5,1996.66,1889.77,2103.55
38059.8,2007.49,1884.24,2130.75
44403.1,1968.3,1865.72,2070.88
50746.5,1915.96,1845.22,1986.69
57089.8,1863.62,1822.59,1904.65
63433.1,1811.28,1787.54,1835.01
69776.4,1758.94,1718.4,1799.48
76119.7,1706.6,1636.43,1776.76
82463,1654.26,1552.26,1756.25
88806.3,1644.33,1557.41,1731.24
95149.6,1652.29,1596.08,1708.5
101493,1660.26,1616.95,1703.56
107836,1668.22,1607.36,1729.08
114180,1676.19,1583.21,1769.16
120523,1684.15,1554.93,1813.37
126866,1682.91,1534.36,1831.47
133209,1687.33,1549.85,1824.81
139553,1694.93,1561.54,1828.32
145896,1702.53,1564.38,1840.69
152239,1710.14,1559.2,1861.07
158583,1717.74,1547.8,1887.68
164926,1701.58,1533.16,1870
171269,1694.53,1564.56,1824.5
177613,1689.87,1595.19,1784.55
183956,1685.21,1610.16,1760.25
190299,1680.54,1597.5,1763.59
196643,1675.88,1562.93,1788.83
202986,1677.66,1568.67,1786.64
209329,1675.81,1583.6,1768.02
215672,1673.96,1596.12,1751.8
222016,1672.11,1604.69,1739.53
228359,1670.26,1607.31,1733.22
234702,1668.42,1602.76,1734.07
241046,1653.8,1593.35,1714.24
247389,1637.61,1588.41,1686.81
253732,1625.09,1588.94,1661.23
260076,1612.56,1585.59,1639.54
266419,1600.04,1573.89,1626.19
272762,1587.51,1553.22,1621.81
279105,1585.06,1546.73,1623.4
285449,1588.42,1546.3,1630.54
291792,1597.93,1556.67,1639.19
298135,1611.53,1573.24,1649.82
304479,1625.13,1588.02,1662.25
310822,1638.74,1600.84,1676.64
317165,1648.51,1608.13,1688.88
323509,1647.65,1608.19,1687.12
329852,1629.97,1598.77,1661.17
336195,1612.29,1577.84,1646.74
342539,1594.6,1547.73,1641.48
348882,1576.28,1513.13,1639.42
355225,1563.38,1497.72,1629.03
361568,1556.98,1501.08,1612.88
367912,1547.73,1504.33,1591.14
374255,1538.49,1506.35,1570.62
380598,1529.35,1505.56,1553.13
386942,1529.74,1520.55,1538.93
393285,1531.33,1521.27,1541.39
399628,1533.47,1508.73,1558.22
405972,1555.68,1542.48,1568.89
412315,1577.89,1569.67,1586.12
418658,1586.52,1551.35,1621.69
425002,1590.82,1526.5,1655.14
431345,1579.97,1486.17,1673.78
437688,1567.67,1442.75,1692.6
444031,1540.08,1409.75,1670.42
450375,1524.27,1397.91,1650.63
456718,1508.46,1382.71,1634.21
463061,1503.96,1386.29,1621.63
469405,1505.44,1400.98,1609.89
475748,1514.24,1412.81,1615.67
482091,1526.24,1421.27,1631.21
488435,1536.78,1427.44,1646.12
494778,1547.74,1434.21,1661.27
501121,1559.11,1441.54,1676.69
507465,1570.49,1448.68,1692.31
513808,1582.18,1455.51,1708.85
520151,1587.94,1450.88,1725
526494,1589.25,1437.9,1740.6
532838,1578.51,1406.7,1750.31
539181,1567.76,1375.29,1760.23
545524,1557.02,1343.74,1770.3
551868,1533.53,1317.31,1749.76
558211,1499.69,1301,1698.39
564554,1483.37,1312.99,1653.76
570898,1468.89,1325.72,1612.05
577241,1454.4,1334.59,1574.2
583584,1440.71,1338.81,1542.61
589928,1456.36,1340.34,1572.38
596271,1474.6,1337.09,1612.11
602614,1490.94,1331.28,1650.59
608957,1507.27,1324.6,1689.94
615301,1523.61,1317.35,1729.86
621644,1539.94,1309.7,1770.18
627987,1558.99,1307.56,1810.43
634331,1546.08,1303.96,1788.21
640674,1516.74,1299.18,1734.29
647017,1487.4,1293.84,1680.96
653361,1457.67,1286.94,1628.4
659704,1424.97,1273.48,1576.46
666047,1399.87,1271.45,1528.3
672390,1406.56,1283.38,1529.73
678734,1417.33,1292.41,1542.26
685077,1428.11,1300.23,1555.99
691420,1440.08,1310.2,1569.96
697764,1444.56,1312.25,1576.86
704107,1451.71,1313.54,1589.88
710450,1460.52,1314.24,1606.81
716794,1467.19,1310.29,1624.1
723137,1472.15,1302.68,1641.63
729480,1477.11,1295.07,1659.15
735824,1471.39,1274.08,1668.7
742167,1458.79,1247.38,1670.2
748510,1441.77,1223.47,1660.08
754853,1424.75,1197.9,1651.61
761197,1407.73,1170.84,1644.62
767540,1399.02,1157.64,1640.41
773883,1405.21,1170.88,1639.53
780227,1408.77,1184.9,1632.63
786570,1406.11,1201.16,1611.06
792913,1403.46,1217,1589.92
799257,1400.24,1231.2,1569.28
805600,1393.97,1239.99,1547.96
811943,1386.39,1246.35,1526.42
818287,1378.8,1252.15,1505.45
824630,1376.01,1255.76,1496.26
830973,1372.87,1242.61,1503.13
837316,1358.37,1210.68,1506.06
843660,1343.87,1177.89,1509.84
850003,1329.36,1144.49,1514.24
856346,1321.31,1120.81,1521.81
862690,1325.5,1119.03,1531.97
869033,1330.56,1118.82,1542.31
875376,1335.63,1118.5,1552.75
881720,1341.67,1119.69,1563.64
888063,1348.39,1121.97,1574.8
894406,1354.97,1123.99,1585.96
900750,1362.15,1124.99,1599.31
907093,1371.47,1125.1,1617.84
913436,1380.98,1125.54,1636.43
919779,1394.06,1131.98,1656.13
926123,1403.95,1132.78,1675.12
932466,1413.84,1133.36,1694.31
938809,1401.09,1142.96,1659.22
945153,1374.77,1151.13,1598.42
951496,1351.52,1164.84,1538.2
957839,1334.34,1190.07,1478.62
964183,1317.17,1215.29,1419.04
970526,1302.52,1244.18,1360.86
976869,1288.68,1270.51,1306.84
983213,1319.87,1279.99,1359.74
989556,1351.05,1287.6,1414.51
995899,1381.31,1293.49,1469.13
1.00224e+06,1404.71,1288.5,1520.93
1.00859e+06,1418.49,1265.57,1571.41
1.01493e+06,1425.21,1234.32,1616.09
1.02127e+06,1405.06,1212.71,1597.4
1.02762e+06,1383.66,1188.86,1578.47
1.03396e+06,1366.42,1172.9,1559.93
1.0403e+06,1355.2,1168.77,1541.63
1.04665e+06,1343.98,1164.59,1523.37
1.05299e+06,1333.17,1159.1,1507.25
1.05933e+06,1327.52,1148.29,1506.74
1.06568e+06,1321.6,1136.68,1506.51
1.07202e+06,1315.68,1124.79,1506.56
1.07836e+06,1309.76,1112.65,1506.86
1.08471e+06,1308.64,1108.48,1508.8
1.09105e+06,1305.66,1100.65,1510.67
1.09739e+06,1293.68,1094.38,1492.98
1.10374e+06,1275.8,1089.01,1462.58
1.11008e+06,1258,1083.88,1432.13
1.11642e+06,1248.71,1095.4,1402.02
1.12277e+06,1239.42,1106.89,1371.95
1.12911e+06,1235.46,1108.87,1362.05
1.13545e+06,1229.62,1106.36,1352.89
1.1418e+06,1223.02,1101.75,1344.29
1.14814e+06,1216.79,1097.17,1336.41
1.15448e+06,1217.28,1103.58,1330.99
1.16083e+06,1223.59,1107.59,1339.6
1.16717e+06,1246.48,1111.45,1381.52
1.17351e+06,1269.56,1115.52,1423.6
1.17986e+06,1292.64,1119.52,1465.76
1.1862e+06,1314.09,1120.53,1507.65
1.19254e+06,1332.41,1116.4,1548.42
1.19888e+06,1346.06,1109.13,1582.99
1.20523e+06,1334.49,1112.19,1556.8
1.21157e+06,1321.88,1113.35,1530.41
1.21791e+06,1305.2,1107.12,1503.29
1.22426e+06,1286.64,1097.82,1475.46
1.2306e+06,1268.07,1088.43,1447.72
1.23694e+06,1249.5,1078.93,1420.08
1.24329e+06,1238.54,1063.75,1413.32
1.24963e+06,1229.92,1047.66,1412.18
1.25597e+06,1227.52,1039.94,1415.1
1.26232e+06,1225.12,1031.53,1418.71


==> figures/data/manipulation/tidy/manipulation_dishrack_eplen__Residual.csv <==
step,mean,lo,hi
0,1908.01,1908.01,1908.01
2776.63,1902.52,1897.71,1907.32
5553.26,1897.02,1887.41,1906.62
8329.88,1891.52,1877.11,1905.93
11106.5,1886.03,1866.82,1905.24
13883.1,1880.53,1856.52,1904.54
16659.8,1875.03,1846.22,1903.85
19436.4,1869.54,1835.92,1903.16
22213,1864.04,1825.62,1902.46
24989.7,1858.55,1815.32,1901.77
27766.3,1853.05,1805.02,1901.08
30542.9,1847.55,1794.72,1900.38
33319.5,1842.06,1784.42,1899.69
36096.2,1836.56,1774.13,1899
38872.8,1831.06,1763.83,1898.3
41649.4,1831.3,1764.67,1897.93
44426.1,1832.82,1766.86,1898.77
47202.7,1834.34,1768.55,1900.12
49979.3,1835.85,1769.72,1901.99
52755.9,1837.37,1770.38,1904.36
55532.6,1838.89,1770.56,1907.23
58309.2,1840.41,1770.28,1910.55
61085.8,1841.93,1769.57,1914.29
63862.4,1843.45,1768.47,1918.43
66639.1,1844.97,1767.02,1922.91
69415.7,1846.49,1765.27,1927.71
72192.3,1848.01,1763.24,1932.77
74969,1849.53,1760.97,1938.08
77745.6,1851.04,1758.48,1943.61
80522.2,1854.66,1760.68,1948.63
83298.8,1855.68,1766.2,1945.16
86075.5,1856.87,1771.36,1942.38
88852.1,1858.06,1775.94,1940.18
91628.7,1859.25,1779.88,1938.62
94405.4,1860.44,1783.11,1937.77
97182,1861.63,1785.56,1937.69
99958.6,1862.82,1787.21,1938.42
102735,1864.01,1788.03,1939.98
105512,1865.2,1788.04,1942.35
108288,1866.39,1787.27,1945.5
111065,1867.58,1785.79,1949.36
113842,1868.76,1783.65,1953.88
116618,1869.95,1780.93,1958.98
119395,1871.14,1777.71,1964.58
122172,1873.03,1775.31,1970.76
124948,1876.15,1774.53,1977.77
127725,1884.76,1782.81,1986.7
130502,1895.7,1795.1,1996.3
133278,1904.9,1808.09,2001.72
136055,1904.09,1825.19,1982.98
138831,1903.27,1842.21,1964.33
141608,1902.45,1859.06,1945.84
144385,1901.63,1875.4,1927.86
147161,1900.81,1888.8,1912.83
149938,1899.99,1884.12,1915.87
152715,1899.17,1867.38,1930.97
155491,1898.36,1849.15,1947.56
158268,1895.41,1829.22,1961.59
161044,1892.04,1809.01,1975.08
163821,1888.68,1788.8,1988.57
166598,1885.32,1768.59,2002.05
169374,1881.96,1748.37,2015.54
172151,1878.92,1728.15,2029.69
174928,1876.13,1707.92,2044.34
177704,1873.34,1687.7,2058.99
180481,1870.55,1667.47,2073.64
183257,1876.03,1666.64,2085.41
186034,1884.98,1673.87,2096.08
188811,1893.93,1680.98,2106.88
191587,1902.88,1687.96,2117.79
194364,1911.83,1694.83,2128.83
197141,1920.78,1701.58,2139.97
199917,1929.73,1708.22,2151.23
202694,1938.68,1714.75,2162.6
205470,1943.07,1716.7,2169.45
208247,1945.32,1715.78,2174.86
211024,1947.57,1714,2181.13
213800,1949.81,1711.41,2188.21
216577,1952.06,1708.07,2196.05
219354,1945.84,1707.17,2184.5
222130,1938.07,1706.46,2169.68
224907,1928.44,1701.81,2155.08
227684,1917.01,1693.49,2140.52
230460,1905.57,1685.01,2126.13
233237,1894.14,1676.36,2111.92
236013,1882.7,1667.53,2097.88
238790,1871.27,1658.51,2084.03
241567,1859.83,1649.3,2070.37
244343,1848.4,1639.89,2056.91
247120,1838.34,1632.72,2043.95
249897,1830.51,1629.45,2031.57
252673,1822.68,1626.15,2019.22
255450,1814.86,1622.82,2006.9
258226,1807.03,1619.45,1994.6
261003,1799.2,1616.06,1982.35
263780,1791.37,1612.62,1970.12
266556,1785.08,1611.47,1958.69
269333,1780.97,1612.15,1949.79
272110,1777.17,1612.44,1941.89
274886,1773.36,1612.44,1934.29
277663,1769.56,1612.12,1926.99
280439,1765.75,1611.47,1920.03
283216,1763.01,1612.75,1913.27
285993,1760.76,1614.81,1906.71
288769,1758.51,1616.58,1900.43
291546,1756.25,1618.04,1894.47
294323,1754,1619.17,1888.83
297099,1751.75,1619.95,1883.55
299876,1749.49,1620.34,1878.65
302652,1747.24,1620.32,1874.16
305429,1744.29,1619.47,1869.1
308206,1733.23,1613.63,1852.83
310982,1716.58,1607.71,1825.44
313759,1699.75,1601.77,1797.72
316536,1682.92,1595.82,1770.02
319312,1666.09,1589.83,1742.35
322089,1651.44,1589.01,1713.87
324865,1637.46,1589.77,1685.16
327642,1623.48,1590.47,1656.5
330419,1609.51,1590.97,1628.04
333195,1595.53,1589.59,1601.47
335972,1581.55,1568.7,1594.41
338749,1567.58,1540.49,1594.66
341525,1560.3,1518.75,1601.86
344302,1555.62,1498.34,1612.91
347079,1550.94,1477.29,1624.59
349855,1555.5,1478.07,1632.93
352632,1562.33,1484.25,1640.41
355408,1569.17,1490.42,1647.91
358185,1576,1496.58,1655.42
360962,1582.87,1502.72,1663.02
363738,1589.85,1508.87,1670.83
366515,1596.82,1515,1678.64
369292,1603.8,1521.13,1686.47
372068,1610.78,1527.24,1694.31
374845,1609.7,1529.59,1689.81
377621,1607.53,1529.94,1685.12
380398,1605.37,1528.55,1682.18
383175,1603.2,1525.38,1681.02
385951,1602.11,1522.62,1681.61
388728,1601.36,1518.58,1684.14
391505,1600.61,1512.77,1688.44
394281,1599.85,1505.48,1694.22
397058,1599.1,1496.99,1701.2
399834,1592.12,1489.49,1694.74
402611,1578.58,1481.96,1675.19
405388,1565.04,1471.54,1658.54
408164,1552.8,1461.07,1644.53
410941,1544.95,1458.02,1631.88
413718,1537.1,1451.57,1622.62
416494,1529.25,1441.57,1616.92
419271,1521.31,1428.29,1614.32
422047,1509.27,1413.78,1604.77
424824,1497.24,1397.37,1597.11
427601,1488.17,1384.34,1592.01
430377,1489.14,1387.72,1590.57
433154,1490.11,1390.96,1589.27
435931,1491.29,1394.42,1588.15
438707,1494.19,1401.02,1587.36
441484,1497.09,1407.57,1586.6
444261,1499.99,1414.08,1585.89
447037,1502.89,1420.54,1585.23
449814,1505.79,1426.95,1584.63
452590,1506.55,1434.04,1579.07
455367,1506.67,1441.2,1572.13
458144,1506.78,1448.13,1565.44
460920,1506.9,1454.72,1559.08
463697,1507.01,1460.84,1553.19
466474,1507.13,1466.28,1547.98
469250,1507.91,1472.9,1542.93
472027,1508.4,1479.68,1537.12
474803,1508.88,1485.11,1532.66
477580,1509.37,1488.22,1530.51
480357,1509.85,1488.17,1531.54
483133,1510.34,1485.14,1535.54
485910,1510.83,1480.15,1541.5
488687,1513.96,1480.2,1547.71
491463,1518.71,1483.68,1553.74
494240,1523.45,1486.94,1559.97
497016,1519.27,1483.66,1554.89
499793,1514.95,1477.58,1552.32
502570,1510.72,1469.09,1552.36
505346,1506.5,1458.84,1554.15
508123,1502.27,1447.42,1557.12
510900,1498.04,1435.21,1560.87
513676,1493.82,1422.5,1565.14
516453,1489.59,1409.43,1569.76
519229,1485.36,1396.11,1574.62
522006,1481.14,1382.61,1579.66
524783,1481.29,1378.99,1583.6
527559,1483.88,1380.9,1586.86
530336,1486.47,1382.8,1590.14
533113,1494.49,1389.39,1599.59
535889,1502.99,1395.86,1610.12
538666,1511.49,1401.82,1621.16
541442,1519.99,1407.28,1632.69
544219,1523.85,1411.5,1636.21
546996,1526.41,1413.98,1638.85
549772,1528.98,1414.81,1643.15
552549,1531.54,1414.07,1649.01


==> figures/data/manipulation/tidy/manipulation_dishrack_success__NoClamp.csv <==
step,mean,lo,hi
0,0.52,0.52,0.52
5286.38,0.469586,0.451586,0.487586
10572.8,0.419172,0.383172,0.455172
15859.1,0.368759,0.314759,0.422759
21145.5,0.318345,0.246345,0.390345
26431.9,0.267931,0.177931,0.357931
31718.3,0.217517,0.109517,0.325517
37004.7,0.167685,0.042463,0.292906
42291.1,0.154369,0.0398411,0.268897
47577.4,0.154333,0.0433709,0.265295
52863.8,0.154297,0.0450542,0.26354
58150.2,0.154261,0.044804,0.263718
63436.6,0.154225,0.0426315,0.265819
68723,0.154189,0.0386431,0.269735
74009.3,0.154153,0.0330166,0.27529
79295.7,0.154117,0.0259661,0.282268
84582.1,0.154081,0.0177112,0.290451
89868.5,0.162872,0.0235333,0.30221
95154.9,0.188224,0.0580394,0.318409
100441,0.213576,0.0923117,0.334841
105728,0.238929,0.126295,0.351563
111014,0.264281,0.159917,0.368646
116300,0.289634,0.193085,0.386182
121587,0.314986,0.22568,0.404292
126873,0.340338,0.257551,0.423126
132160,0.363158,0.289477,0.436839
137446,0.382483,0.314157,0.450809
142732,0.397951,0.330054,0.465848
148019,0.408837,0.340407,0.477267
153305,0.419724,0.350168,0.489279
158591,0.43061,0.359366,0.501854
163878,0.441489,0.368037,0.514941
169164,0.452271,0.376199,0.528343
174451,0.463053,0.383912,0.542195
179737,0.473836,0.391226,0.556445
185023,0.482156,0.395752,0.568559
190310,0.486651,0.399072,0.574229
195596,0.491146,0.40239,0.579901
200883,0.495641,0.405706,0.585576
206169,0.484273,0.39844,0.570107
211455,0.472409,0.385225,0.559593
216742,0.460545,0.366555,0.554534
222028,0.448603,0.343358,0.553847
227314,0.431006,0.31902,0.542993
232601,0.406838,0.29409,0.519587
237887,0.384739,0.27056,0.498918
243174,0.392809,0.313151,0.472467
248460,0.400879,0.355359,0.446399
253746,0.408949,0.394227,0.423671
259033,0.41748,0.389874,0.445087
264319,0.432257,0.377271,0.487244
269605,0.447798,0.365592,0.530004
274892,0.464003,0.354801,0.573206
280178,0.480209,0.343935,0.616483
285465,0.471504,0.342452,0.600556
290751,0.456736,0.342314,0.571157
296037,0.441968,0.340706,0.543229
301324,0.428418,0.339783,0.517052
306610,0.414984,0.336369,0.493598
311897,0.40155,0.329062,0.474037
317183,0.382934,0.316872,0.448997
322469,0.37645,0.310537,0.442362
327756,0.377601,0.292212,0.46299
333042,0.378753,0.265152,0.492353
338328,0.379904,0.234351,0.525458
343615,0.386603,0.21108,0.562126
348901,0.397779,0.192644,0.602914
354188,0.409405,0.182716,0.636094
359474,0.440482,0.236107,0.644857
364760,0.471559,0.28851,0.654609
370047,0.502637,0.339535,0.665738
375333,0.533714,0.388614,0.678813
380619,0.562424,0.435785,0.689062
385906,0.586746,0.479674,0.693818
391192,0.601654,0.492891,0.710417
396479,0.603672,0.487166,0.720178
401765,0.598044,0.476786,0.719302
407051,0.592415,0.465475,0.719356
412338,0.587749,0.453944,0.721554
417624,0.587521,0.44482,0.730223
422911,0.587442,0.435658,0.739227
428197,0.588918,0.426412,0.751424
433483,0.593619,0.424638,0.7626
438770,0.611578,0.453438,0.769718
444056,0.621699,0.479042,0.764356
449342,0.622917,0.504969,0.740864
454629,0.624134,0.530043,0.718226
459915,0.625352,0.553407,0.697297
465202,0.626569,0.572902,0.680237
470488,0.63338,0.598653,0.668107
475774,0.639076,0.621176,0.656975
481061,0.654529,0.640835,0.668223
486347,0.669983,0.660247,0.679718
491634,0.685472,0.678997,0.691947
496920,0.701255,0.695587,0.706922
502206,0.715201,0.704497,0.725905
507493,0.725542,0.70669,0.744395
512779,0.735035,0.707398,0.762672
518065,0.744528,0.707876,0.78118
523352,0.751238,0.709356,0.793119
528638,0.757223,0.711105,0.803342
533925,0.763209,0.712844,0.813574
539211,0.753419,0.682905,0.823934
544497,0.739048,0.635688,0.842408
549784,0.713572,0.585663,0.841482
555070,0.685587,0.531619,0.839555
560356,0.657602,0.475043,0.840161
565643,0.629617,0.416953,0.842281
570929,0.602663,0.358003,0.847323
576216,0.619898,0.395268,0.844528
581502,0.636015,0.428667,0.843362
586788,0.652131,0.454781,0.849481
592075,0.667253,0.472885,0.861621
597361,0.667292,0.488633,0.84595
602648,0.679885,0.520128,0.839642
607934,0.688642,0.544776,0.832508
613220,0.69113,0.560207,0.822054
618507,0.690981,0.575575,0.806387
623793,0.690571,0.589583,0.791558
629079,0.69016,0.601449,0.778872
634366,0.693426,0.610911,0.775941
639652,0.711588,0.639489,0.783687
644939,0.733411,0.676671,0.790152
650225,0.755235,0.713411,0.797058
655511,0.77712,0.749043,0.805198
660798,0.799044,0.780846,0.817243
666084,0.80119,0.774712,0.827668
671371,0.771022,0.740088,0.801957
676657,0.732872,0.69417,0.771574
681943,0.695314,0.647525,0.743104
687230,0.673371,0.629047,0.717696
692516,0.657441,0.613519,0.701362
697802,0.672286,0.64742,0.697151
703089,0.699171,0.666341,0.732
708375,0.726056,0.679111,0.773001
713662,0.762222,0.712082,0.812362
718948,0.782384,0.740878,0.82389
724234,0.794076,0.755233,0.832919
729521,0.802076,0.75493,0.849223
734807,0.80725,0.745788,0.868713
740093,0.798585,0.723261,0.873909
745380,0.77512,0.686035,0.864205
750666,0.755749,0.652538,0.858959
755953,0.732764,0.626407,0.839122
761239,0.729513,0.634295,0.824731
766525,0.734555,0.65479,0.81432
771812,0.739598,0.671592,0.807603
777098,0.741604,0.682507,0.8007
782385,0.742892,0.684749,0.801034
787671,0.736245,0.685422,0.787068
792957,0.729599,0.679557,0.779641
798244,0.728906,0.678281,0.779531
803530,0.739901,0.694466,0.785336
808816,0.750609,0.70519,0.796028
814103,0.758164,0.709424,0.806904
819389,0.765719,0.712296,0.819141
824676,0.768151,0.710217,0.826085
829962,0.767069,0.704933,0.829206
835248,0.766378,0.700409,0.832347
840535,0.765686,0.695828,0.835544
845821,0.761863,0.692567,0.831159
851107,0.770729,0.703735,0.837724
856394,0.779595,0.710144,0.849046
861680,0.788461,0.712254,0.864667
866967,0.801768,0.721664,0.881872
872253,0.816398,0.731282,0.901515
877539,0.812356,0.741843,0.882868
882826,0.802645,0.752531,0.852759
888112,0.789044,0.75993,0.818159
893399,0.768478,0.759043,0.777913
898685,0.752153,0.727473,0.776832
903971,0.747533,0.692056,0.803011
909258,0.756197,0.674475,0.837919
914544,0.76486,0.655638,0.874082
919830,0.759589,0.639188,0.87999
925117,0.758569,0.655054,0.862085
930403,0.761824,0.678867,0.84478
935690,0.764915,0.699089,0.830741
940976,0.777435,0.719764,0.835106
946262,0.791314,0.739824,0.842805
951549,0.801671,0.759144,0.844198
956835,0.802322,0.773975,0.83067
962122,0.801103,0.785116,0.81709
967408,0.796184,0.788542,0.803826
972694,0.788048,0.771973,0.804122
977981,0.776873,0.745882,0.807865
983267,0.762568,0.719915,0.805221
988553,0.748543,0.693864,0.803222
993840,0.740022,0.678273,0.801771
999126,0.732846,0.665549,0.800144
1.00441e+06,0.715326,0.655586,0.775066
1.0097e+06,0.690386,0.645447,0.735325
1.01499e+06,0.673519,0.640976,0.706061
1.02027e+06,0.679266,0.628976,0.729556
1.02556e+06,0.685013,0.598339,0.771688
1.03084e+06,0.701849,0.589941,0.813757
1.03613e+06,0.723352,0.591988,0.854716
1.04142e+06,0.726163,0.584111,0.868215
1.0467e+06,0.722453,0.572447,0.872459
1.05199e+06,0.718743,0.559882,0.877603


==> figures/data/manipulation/tidy/manipulation_dishrack_success__QF.csv <==
step,mean,lo,hi
0,0.52,0.52,0.52
6343.31,0.506113,0.483972,0.528254
12686.6,0.492226,0.447944,0.536507
19029.9,0.478338,0.411916,0.544761
25373.2,0.464451,0.375888,0.553015
31716.5,0.450564,0.33986,0.561268
38059.8,0.442473,0.317691,0.567255
44403.1,0.457326,0.355502,0.55915
50746.5,0.470814,0.392562,0.549067
57089.8,0.484303,0.428343,0.540263
63433.1,0.497792,0.46048,0.535103
69776.4,0.51128,0.48119,0.54137
76119.7,0.524769,0.483887,0.56565
82463,0.538257,0.477513,0.599001
88806.3,0.535073,0.481022,0.589125
95149.6,0.531721,0.488063,0.575379
101493,0.528368,0.487155,0.569581
107836,0.525015,0.477067,0.572964
114180,0.521663,0.460773,0.582553
120523,0.51831,0.441341,0.595279
126866,0.523823,0.437849,0.609798
133209,0.533733,0.463365,0.604102
139553,0.541064,0.48746,0.594668
145896,0.548395,0.50652,0.59027
152239,0.555725,0.515822,0.595628
158583,0.563056,0.514172,0.611939
164926,0.574185,0.51512,0.633251
171269,0.568033,0.522339,0.613727
177613,0.560013,0.529495,0.590532
183956,0.551994,0.533634,0.570353
190299,0.543974,0.526511,0.561437
196643,0.535954,0.507057,0.564851
202986,0.523959,0.484121,0.563797
209329,0.512007,0.463918,0.560097
215672,0.500056,0.443491,0.55662
222016,0.488104,0.422928,0.55328
228359,0.476153,0.402277,0.550028
234702,0.464201,0.381565,0.546837
241046,0.458921,0.376571,0.541271
247389,0.469719,0.398954,0.540485
253732,0.483975,0.424689,0.543262
260076,0.498231,0.446322,0.55014
266419,0.512487,0.462022,0.562952
272762,0.526743,0.471323,0.582163
279105,0.540869,0.477743,0.603994
285449,0.539957,0.487289,0.592625
291792,0.542035,0.503456,0.580614
298135,0.546102,0.523683,0.568521
304479,0.550169,0.541148,0.55919
310822,0.554236,0.539248,0.569224
317165,0.555338,0.522406,0.58827
323509,0.554622,0.504101,0.605143
329852,0.550671,0.486665,0.614677
336195,0.54672,0.469029,0.624412
342539,0.542769,0.451281,0.634258
348882,0.540404,0.436869,0.643939
355225,0.546545,0.449344,0.643745
361568,0.550118,0.462783,0.637453
367912,0.554274,0.476605,0.631943
374255,0.55843,0.489926,0.626934
380598,0.562512,0.502391,0.622633
386942,0.560137,0.503375,0.6169
393285,0.563263,0.50208,0.624447
399628,0.566727,0.500645,0.632808
405972,0.57019,0.499211,0.641169
412315,0.573653,0.497776,0.64953
418658,0.580975,0.502785,0.659164
425002,0.58808,0.508325,0.667836
431345,0.592302,0.514672,0.669932
437688,0.596709,0.520979,0.672438
444031,0.603249,0.531377,0.67512
450375,0.609183,0.54087,0.677496
456718,0.615118,0.550262,0.679973
463061,0.616826,0.560678,0.672974
469405,0.616301,0.570818,0.661784
475748,0.611481,0.568822,0.65414
482091,0.600516,0.556668,0.644364
488435,0.584981,0.542654,0.627309
494778,0.576965,0.531094,0.622836
501121,0.576648,0.518445,0.634851
507465,0.57633,0.502994,0.649667
513808,0.579651,0.493911,0.66539
520151,0.591115,0.496297,0.685933
526494,0.601817,0.50155,0.702084
532838,0.599921,0.51108,0.688761
539181,0.598024,0.520407,0.675641
545524,0.596128,0.52943,0.662826
551868,0.593719,0.53681,0.650628
558211,0.596151,0.545297,0.647006
564554,0.604583,0.550701,0.658466
570898,0.613511,0.553372,0.67365
577241,0.622438,0.554015,0.690861
583584,0.627623,0.554226,0.70102
589928,0.625607,0.553719,0.697494
596271,0.627668,0.557055,0.69828
602614,0.631074,0.561166,0.700982
608957,0.634481,0.564572,0.70439
615301,0.637888,0.567274,0.708502
621644,0.641295,0.569291,0.713298
627987,0.652311,0.572259,0.732363
634331,0.665323,0.577333,0.753314
640674,0.677832,0.582303,0.773361
647017,0.690341,0.586153,0.794528
653361,0.700232,0.589745,0.81072
659704,0.689922,0.597378,0.782467
666047,0.679613,0.604171,0.755054
672390,0.665358,0.599934,0.730782
678734,0.650201,0.590359,0.710042
685077,0.635043,0.576621,0.693466
691420,0.63878,0.575124,0.702435
697764,0.640904,0.571175,0.710633
704107,0.64591,0.568119,0.723701
710450,0.652714,0.564568,0.74086
716794,0.655223,0.559198,0.751248
723137,0.654306,0.55332,0.755292
729480,0.653389,0.546162,0.760616
735824,0.660889,0.552127,0.769651
742167,0.666569,0.562485,0.770654
748510,0.662319,0.565167,0.759471
754853,0.658069,0.56541,0.750727
761197,0.653818,0.562851,0.744785
767540,0.648559,0.556455,0.740663
773883,0.649458,0.547426,0.75149
780227,0.653376,0.545544,0.761208
786570,0.664452,0.560645,0.768258
792913,0.675528,0.575713,0.775343
799257,0.681845,0.590769,0.772921
805600,0.67796,0.601418,0.754503
811943,0.670607,0.609098,0.732115
818287,0.663253,0.614869,0.711637
824630,0.652781,0.61107,0.694492
830973,0.649072,0.608884,0.689261
837316,0.660239,0.611212,0.709265
843660,0.671405,0.608831,0.733979
850003,0.682571,0.604143,0.760999
856346,0.686684,0.597376,0.775992
862690,0.681765,0.58917,0.77436
869033,0.676366,0.580812,0.77192
875376,0.670967,0.572388,0.769546
881720,0.664151,0.563792,0.764511
888063,0.656346,0.555106,0.757585
894406,0.649653,0.546983,0.752323
900750,0.64675,0.542357,0.751143
907093,0.645948,0.542543,0.749352
913436,0.644945,0.542445,0.747446
919779,0.640999,0.540808,0.74119
926123,0.644195,0.537947,0.750443
932466,0.647391,0.531859,0.762922
938809,0.65196,0.526242,0.777678
945153,0.659132,0.522234,0.796031
951496,0.663597,0.518032,0.809163
957839,0.662728,0.515058,0.810398
964183,0.661858,0.51157,0.812147
970526,0.67398,0.527152,0.820808
976869,0.693439,0.555068,0.831811
983213,0.710507,0.582813,0.838201
989556,0.727575,0.605137,0.850013
995899,0.741253,0.62013,0.862377
1.00224e+06,0.729999,0.623082,0.836916
1.00859e+06,0.719478,0.625147,0.813809
1.01493e+06,0.70844,0.62358,0.793299
1.02127e+06,0.692952,0.600498,0.785407
1.02762e+06,0.696867,0.588452,0.805281
1.03396e+06,0.698167,0.569207,0.827127
1.0403e+06,0.695662,0.542816,0.848508
1.04665e+06,0.693157,0.512458,0.873856
1.05299e+06,0.685402,0.485363,0.88544
1.05933e+06,0.67556,0.493807,0.857312
1.06568e+06,0.681558,0.517779,0.845336
1.07202e+06,0.687555,0.53929,0.835821
1.07836e+06,0.693553,0.557494,0.829613
1.08471e+06,0.708318,0.574014,0.842621
1.09105e+06,0.728452,0.590842,0.866062
1.09739e+06,0.748775,0.608416,0.889134
1.10374e+06,0.768449,0.626187,0.910711
1.11008e+06,0.780311,0.641235,0.919386
1.11642e+06,0.778791,0.653613,0.90397
1.12277e+06,0.777272,0.665441,0.889104
1.12911e+06,0.771827,0.661044,0.882609
1.13545e+06,0.769181,0.655828,0.882534
1.1418e+06,0.768698,0.651186,0.88621
1.14814e+06,0.767268,0.646197,0.88834
1.15448e+06,0.74904,0.641945,0.856135
1.16083e+06,0.730197,0.635142,0.825251
1.16717e+06,0.705567,0.621898,0.789236
1.17351e+06,0.68067,0.607864,0.753475
1.17986e+06,0.655772,0.592821,0.718723
1.1862e+06,0.651702,0.585513,0.717891
1.19254e+06,0.659108,0.579129,0.739088
1.19888e+06,0.673458,0.575941,0.770975
1.20523e+06,0.685882,0.568155,0.80361
1.21157e+06,0.696395,0.560209,0.83258
1.21791e+06,0.698851,0.550706,0.846996
1.22426e+06,0.695059,0.538176,0.851943
1.2306e+06,0.691268,0.525642,0.856893
1.23694e+06,0.687476,0.513106,0.861846
1.24329e+06,0.692719,0.5054,0.880038
1.24963e+06,0.699556,0.4981,0.901011
1.25597e+06,0.697795,0.484162,0.911427
1.26232e+06,0.696034,0.468215,0.923853


==> figures/data/manipulation/tidy/manipulation_dishrack_success__Residual.csv <==
step,mean,lo,hi
0,0.52,0.52,0.52
2776.63,0.515864,0.51253,0.519198
5553.26,0.511728,0.50506,0.518396
8329.88,0.507592,0.49759,0.517594
11106.5,0.503456,0.49012,0.516791
13883.1,0.499319,0.48265,0.515989
16659.8,0.495183,0.47518,0.515187
19436.4,0.491047,0.46771,0.514385
22213,0.486911,0.460239,0.513583
24989.7,0.482775,0.452769,0.512781
27766.3,0.478639,0.445299,0.511978
30542.9,0.474503,0.437829,0.511176
33319.5,0.470367,0.430359,0.510374
36096.2,0.466231,0.422889,0.509572
38872.8,0.462094,0.415419,0.50877
41649.4,0.463554,0.417081,0.510027
44426.1,0.472106,0.433951,0.510262
47202.7,0.480659,0.450615,0.510703
49979.3,0.489211,0.466846,0.511576
52755.9,0.497764,0.482001,0.513526
55532.6,0.506316,0.494174,0.518458
58309.2,0.514868,0.500828,0.528908
61085.8,0.523421,0.503483,0.543359
63862.4,0.531973,0.504612,0.559335
66639.1,0.540525,0.505163,0.575888
69415.7,0.549078,0.505454,0.592702
72192.3,0.55763,0.505608,0.609653
74969,0.566183,0.505682,0.626683
77745.6,0.574735,0.505706,0.643764
80522.2,0.576415,0.508496,0.644334
83298.8,0.570729,0.507985,0.633472
86075.5,0.56263,0.503673,0.621587
88852.1,0.554532,0.499275,0.609788
91628.7,0.546433,0.494772,0.598095
94405.4,0.538335,0.490139,0.586531
97182,0.530236,0.485347,0.575125
99958.6,0.522138,0.480359,0.563917
102735,0.514039,0.475126,0.552952
105512,0.505941,0.469593,0.542289
108288,0.497843,0.463689,0.531996
111065,0.489744,0.457341,0.522148
113842,0.481646,0.450472,0.512819
116618,0.473547,0.443021,0.504073
119395,0.465449,0.43495,0.495947
122172,0.459128,0.42693,0.491326
124948,0.455933,0.419836,0.49203
127725,0.453312,0.412872,0.493752
130502,0.450935,0.40598,0.495889
133278,0.448989,0.400124,0.497854
136055,0.449521,0.400238,0.498804
138831,0.450053,0.400345,0.499762
141608,0.450586,0.400444,0.500727
144385,0.451118,0.400535,0.5017
147161,0.45165,0.40062,0.502681
149938,0.452182,0.400697,0.503668
152715,0.452715,0.400767,0.504662
155491,0.453247,0.40083,0.505664
158268,0.452682,0.400763,0.504602
161044,0.451905,0.400657,0.503153
163821,0.451128,0.400537,0.50172
166598,0.450351,0.400401,0.500301
169374,0.449574,0.400249,0.498899
172151,0.447221,0.399472,0.49497
174928,0.443653,0.398101,0.489204
177704,0.440084,0.396555,0.483614
180481,0.436516,0.394808,0.478225
183257,0.434492,0.396405,0.472578
186034,0.433117,0.399018,0.467216
188811,0.431742,0.400914,0.46257
191587,0.430367,0.401846,0.458888
194364,0.428992,0.40157,0.456414
197141,0.427617,0.399941,0.455292
199917,0.426242,0.396995,0.455488
202694,0.424867,0.392926,0.456808
205470,0.422836,0.38797,0.457701
208247,0.420495,0.382136,0.458853
211024,0.418154,0.375609,0.460699
213800,0.415813,0.368573,0.463053
216577,0.413472,0.361165,0.465779
219354,0.415042,0.362678,0.467407
222130,0.417328,0.365359,0.469297
224907,0.418504,0.367736,0.469271
227684,0.418596,0.370003,0.467188
230460,0.418688,0.371959,0.465417
233237,0.41878,0.373566,0.463994
236013,0.418872,0.374787,0.462957
238790,0.418964,0.375593,0.462336
241567,0.419057,0.375963,0.46215
244343,0.419149,0.375888,0.462409
247120,0.422103,0.380815,0.463391
249897,0.429715,0.394154,0.465276
252673,0.437327,0.406847,0.467806
255450,0.444938,0.41852,0.471357
258226,0.45255,0.428645,0.476455
261003,0.460162,0.436721,0.483602
263780,0.467773,0.442633,0.492913
266556,0.475617,0.446958,0.504277
269333,0.482129,0.446954,0.517303
272110,0.487914,0.444995,0.530833
274886,0.4937,0.44288,0.544519
277663,0.499485,0.440672,0.558299
280439,0.505271,0.438404,0.572137
283216,0.511364,0.43599,0.586738
285993,0.517598,0.433492,0.601704
288769,0.523832,0.430969,0.616696
291546,0.530066,0.428426,0.631707
294323,0.536301,0.425869,0.646732
297099,0.542535,0.4233,0.661769
299876,0.548769,0.420723,0.676815
302652,0.555003,0.418138,0.691868
305429,0.561416,0.4158,0.707032
308206,0.569885,0.416361,0.723409
310982,0.580619,0.421383,0.739856
313759,0.591424,0.426543,0.756305
316536,0.602228,0.431702,0.772755
319312,0.613033,0.43686,0.789206
322089,0.612068,0.446415,0.777721
324865,0.60745,0.457197,0.757703
327642,0.602832,0.467774,0.73789
330419,0.598214,0.478067,0.718361
333195,0.593596,0.487956,0.699236
335972,0.588978,0.49725,0.680706
338749,0.58436,0.505632,0.663088
341525,0.578608,0.51186,0.645357
344302,0.572419,0.516202,0.628637
347079,0.56623,0.518009,0.614451
349855,0.560172,0.516179,0.604165
352632,0.554146,0.509327,0.598966
355408,0.548121,0.497625,0.598617
358185,0.542095,0.482441,0.601749
360962,0.539937,0.473457,0.606417
363738,0.548431,0.486832,0.61003
366515,0.556924,0.500112,0.613736
369292,0.565418,0.513272,0.617564
372068,0.573911,0.526276,0.621547
374845,0.580022,0.540021,0.620022
377621,0.585808,0.553694,0.617923
380398,0.591595,0.566984,0.616206
383175,0.597382,0.579406,0.615358
385951,0.600395,0.583034,0.617756
388728,0.602567,0.580203,0.624931
391505,0.604739,0.57492,0.634558
394281,0.606911,0.56859,0.645232
397058,0.609083,0.561775,0.656391
399834,0.607399,0.556042,0.658757
402611,0.60165,0.551667,0.651633
405388,0.595901,0.547289,0.644512
408164,0.591117,0.544082,0.638152
410941,0.589583,0.544272,0.634894
413718,0.588048,0.543483,0.632614
416494,0.586514,0.541666,0.631361
419271,0.585,0.53889,0.631109
422047,0.584442,0.537492,0.631392
424824,0.583884,0.535241,0.632527
427601,0.584425,0.532978,0.635873
430377,0.58869,0.532997,0.644382
433154,0.592954,0.533009,0.6529
435931,0.597003,0.533012,0.660995
438707,0.599213,0.532933,0.665493
441484,0.601423,0.532756,0.67009
444261,0.603633,0.53249,0.674775
447037,0.605842,0.532145,0.67954
449814,0.608052,0.531727,0.684377
452590,0.613047,0.537965,0.688129
455367,0.618892,0.546204,0.691581
458144,0.624738,0.55439,0.695085
460920,0.630583,0.562518,0.698647
463697,0.636428,0.570582,0.702274
466474,0.642273,0.578574,0.705972
469250,0.649454,0.58718,0.711728
472027,0.656559,0.595945,0.717173
474803,0.663664,0.604511,0.722817
477580,0.670769,0.612865,0.728673
480357,0.677874,0.620992,0.734757
483133,0.684979,0.628879,0.74108
485910,0.692085,0.636516,0.747653
488687,0.697035,0.638868,0.755202
491463,0.700672,0.63804,0.763304
494240,0.70431,0.637145,0.771474
497016,0.701996,0.636883,0.767109
499793,0.699586,0.636458,0.762714
502570,0.697458,0.636007,0.758908
505346,0.695331,0.6353,0.755362
508123,0.693204,0.634315,0.752092
510900,0.691077,0.633038,0.749115
513676,0.688949,0.631454,0.746445
516453,0.686822,0.629556,0.744089
519229,0.684695,0.627339,0.742051
522006,0.682568,0.624806,0.740331
524783,0.682905,0.623712,0.742099
527559,0.68461,0.623519,0.7457
530336,0.686314,0.62331,0.749318
533113,0.687842,0.622668,0.753017
535889,0.689355,0.621974,0.756737
538666,0.690868,0.621265,0.760472
541442,0.692381,0.620544,0.764219
544219,0.691198,0.619536,0.76286
546996,0.689257,0.618184,0.76033
549772,0.687315,0.616524,0.758106
552549,0.685374,0.614554,0.756194


==> figures/data/mujoco/clamp_ablation/tidy/Humanoid-v4__FQR-clamp_lr3e-5.csv <==
step,mean,lo,hi
20.0000,108.5506,108.5506,108.5506
1034.0000,112.4512,108.5741,116.3283
3031.0000,113.4512,109.8855,117.0169
5036.0000,114.4758,110.6438,118.3079
6052.0000,115.6778,111.5272,119.8285
9048.0000,117.7376,113.8269,121.6483
10067.0000,118.9692,114.6263,123.3122
12059.0000,119.4312,115.6273,123.2352
14063.0000,120.5362,117.1756,123.8968
15085.0000,120.6137,117.5258,123.7016
17076.0000,120.8365,117.2738,124.3992
19077.0000,121.0841,117.5813,124.5870
20104.0000,120.7245,117.1224,124.3266
22092.0000,120.5806,116.6224,124.5389
24092.0000,120.2482,115.9842,124.5121
25122.0000,120.6550,116.0104,125.2996
27109.0000,112.5866,105.1643,120.0089
29106.0000,109.8256,101.3307,118.3206
30140.0000,126.6736,115.4775,137.8698
32125.0000,152.9031,141.0273,164.7790
34121.0000,175.6423,165.1244,186.1603
35159.0000,197.2152,186.9689,207.4615
37142.0000,220.5347,210.4717,230.5978
39135.0000,241.9558,233.0046,250.9069
40177.0000,263.1103,252.8316,273.3891
42158.0000,282.3310,268.8554,295.8066
44149.0000,298.4122,284.1264,312.6979
45195.0000,306.7049,291.9679,321.4419
47175.0000,311.3292,297.7897,324.8686
49164.0000,313.8872,299.5875,328.1869
50214.0000,315.7416,299.4652,332.0181
52192.0000,317.2512,300.0667,334.4358
54178.0000,321.1415,304.9580,337.3250
55232.0000,328.5342,313.3747,343.6938
57208.0000,336.0000,320.6697,351.3303
59193.0000,342.0458,325.0572,359.0343
60250.0000,347.6095,330.0007,365.2184
62225.0000,353.8743,338.0020,369.7465
64207.0000,362.7797,348.8410,376.7183
65269.0000,373.5822,361.8362,385.3283
67241.0000,383.6849,372.2683,395.1014
69221.0000,389.6201,375.3468,403.8934
70287.0000,391.1202,374.7309,407.5095
72258.0000,390.8944,375.1128,406.6760
74236.0000,392.3412,379.0500,405.6324
75305.0000,398.8545,385.3836,412.3255
77274.0000,407.2305,393.4176,421.0433
79250.0000,415.4600,402.3603,428.5598
80324.0000,424.4589,412.0703,436.8474
82291.0000,431.9224,418.4147,445.4301
84265.0000,438.9066,425.2463,452.5670
85342.0000,447.7925,434.4577,461.1274
87307.0000,455.5274,441.5971,469.4578
89279.0000,461.9601,447.4501,476.4701
90360.0000,469.0468,455.3536,482.7401
92324.0000,472.7602,460.5534,484.9670
94294.0000,474.3922,462.5738,486.2105
95378.0000,474.6666,463.7141,485.6192
97340.0000,475.0172,463.6815,486.3529
99308.0000,478.2932,465.8596,490.7268
100397.0000,483.2057,469.7575,496.6540
102357.0000,489.2965,475.0205,503.5725
104322.0000,496.2845,479.8289,512.7401
105415.0000,501.6513,482.2826,521.0200
107374.0000,507.3337,485.1878,529.4795
109337.0000,512.1265,487.6525,536.6005
110433.0000,518.9666,492.7707,545.1625
112390.0000,527.7196,502.1934,553.2458
114351.0000,535.8640,512.9075,558.8205
115452.0000,545.7310,522.7250,568.7370
117407.0000,556.4463,531.7014,581.1913
119366.0000,568.1047,541.0325,595.1769
120470.0000,579.5049,552.3843,606.6255
122423.0000,589.6764,562.8665,616.4863
124380.0000,598.1998,571.1260,625.2737
125488.0000,603.4718,576.5761,630.3675
127440.0000,608.7853,582.3088,635.2619
129394.0000,612.8628,586.4012,639.3245
130507.0000,615.1740,586.0970,644.2509
132456.0000,618.6438,589.3481,647.9395
134409.0000,623.7670,598.1286,649.4053
135525.0000,627.8816,603.1778,652.5855
137473.0000,630.4584,602.7037,658.2130
139423.0000,635.6085,604.3480,666.8690
140543.0000,641.1169,605.0437,677.1901
142489.0000,644.1096,604.8850,683.3342
144438.0000,646.8506,605.1330,688.5682
145562.0000,653.2586,610.8026,695.7147
147506.0000,661.2348,619.5019,702.9678
149452.0000,668.7976,629.2835,708.3117
150580.0000,676.2718,640.3819,712.1616
152523.0000,683.2276,652.7994,713.6558
154467.0000,691.3355,665.9230,716.7481
155598.0000,697.5775,673.6017,721.5532
157539.0000,701.5663,675.8292,727.3035
159481.0000,701.6784,671.5486,731.8081
160617.0000,703.0382,669.0966,736.9797
162556.0000,708.2620,672.3878,744.1361
164495.0000,713.7591,678.9807,748.5375
165635.0000,720.3898,686.3334,754.4462
167572.0000,725.7619,691.0569,760.4669
169510.0000,732.8377,696.0587,769.6166
170653.0000,742.7105,704.5324,780.8887
172589.0000,755.1758,713.2873,797.0642
174524.0000,764.6620,719.0857,810.2383
175671.0000,770.4172,720.1520,820.6824
177605.0000,775.0701,719.8251,830.3151
179539.0000,781.7117,719.0456,844.3778
180690.0000,790.5687,719.1278,862.0096
182622.0000,801.8054,721.4607,882.1502
184553.0000,815.4563,726.3960,904.5166
185708.0000,827.7455,729.7034,925.7875
187638.0000,839.3166,736.4969,942.1363
189567.0000,849.7515,747.1923,952.3107
190726.0000,861.3965,755.3004,967.4926
192655.0000,869.1868,758.8758,979.4978
194582.0000,876.5191,761.8696,991.1687
195745.0000,881.1014,764.9115,997.2913
197671.0000,882.9449,767.8940,997.9958
199596.0000,884.2586,771.5032,997.0140
200763.0000,885.3454,765.4182,1005.2726
202688.0000,885.3119,759.8701,1010.7537
204611.0000,890.4141,759.3452,1021.4829
205781.0000,897.4921,758.5894,1036.3947
207705.0000,905.7755,757.0217,1054.5293
209625.0000,918.2598,763.4779,1073.0418
210800.0000,930.8711,770.7417,1091.0004
212721.0000,946.2491,780.5685,1111.9297
214640.0000,966.1978,795.0008,1137.3947
215818.0000,992.0484,804.9465,1179.1504
217738.0000,1021.0704,816.8035,1225.3373
219654.0000,1050.8003,832.6089,1268.9917
220836.0000,1082.8215,848.7572,1316.8857
222754.0000,1105.3732,862.2986,1348.4478
224668.0000,1126.0865,871.1472,1381.0259
225855.0000,1143.8616,877.2392,1410.4841
227771.0000,1162.1804,885.0715,1439.2893
229683.0000,1181.8851,897.1267,1466.6435
230873.0000,1201.8654,915.7693,1487.9616
232787.0000,1217.4607,928.5581,1506.3634
234697.0000,1230.6093,935.8615,1525.3571
235891.0000,1248.7077,948.2400,1549.1754
237804.0000,1270.1853,960.3456,1580.0250
239712.0000,1286.8811,971.9404,1601.8219
240910.0000,1298.8295,983.9957,1613.6633
242820.0000,1313.7935,994.9487,1632.6384
244726.0000,1334.3312,1010.0034,1658.6591
245928.0000,1355.1406,1027.0584,1683.2227
247837.0000,1378.1679,1044.9561,1711.3797
249741.0000,1398.6435,1055.1641,1742.1229


==> figures/data/mujoco/clamp_ablation/tidy/Humanoid-v4__FQR-noclamp_lr3e-5.csv <==
step,mean,lo,hi
46.0000,114.3584,114.3584,114.3584
1065.0000,118.9137,111.9182,125.9092
3064.0000,118.7716,112.4695,125.0736
5064.0000,119.4605,113.8162,125.1048
6080.0000,119.5800,113.9102,125.2498
8083.0000,119.7905,113.5910,125.9901
10082.0000,120.4884,114.4456,126.5313
12090.0000,120.8835,115.4002,126.3668
13102.0000,121.3358,116.5144,126.1572
15106.0000,121.4385,117.0072,125.8698
17108.0000,120.9119,117.1020,124.7217
18121.0000,120.8587,117.0630,124.6543
20120.0000,121.2894,117.6464,124.9324
22136.0000,121.5238,117.9686,125.0790
24134.0000,121.5363,117.9629,125.1097
26138.0000,121.0275,117.1296,124.9254
27155.0000,114.5661,108.3169,120.8153
29152.0000,111.7896,100.8926,122.6866
31152.0000,116.9667,104.1442,129.7893
32173.0000,123.5255,110.1524,136.8986
34170.0000,121.8772,105.1363,138.6182
36167.0000,118.5053,102.3860,134.6246
37192.0000,119.8794,102.6423,137.1166
39189.0000,126.5845,106.9152,146.2538
41181.0000,133.6735,113.2446,154.1024
42211.0000,133.0603,112.8577,153.2628
44207.0000,125.3117,104.6670,145.9564
46196.0000,116.9946,98.3945,135.5946
47230.0000,110.5981,91.8637,129.3326
49225.0000,104.2458,87.2558,121.2357
51210.0000,100.2417,84.7003,115.7831
52249.0000,99.8793,83.5019,116.2568
54244.0000,102.5627,86.5046,118.6209
56225.0000,106.9203,92.9289,120.9117
57268.0000,114.8506,102.4407,127.2606
59262.0000,124.7042,112.6158,136.7925
61239.0000,131.9584,117.2146,146.7022
62287.0000,140.4365,122.1317,158.7413
64280.0000,147.1386,126.7024,167.5748
66254.0000,149.8032,121.0482,178.5583
67306.0000,153.1272,114.3614,191.8931
69299.0000,162.9838,114.8451,211.1226
71268.0000,178.1535,123.7665,232.5406
72325.0000,194.2954,134.7534,253.8374
74317.0000,207.8949,141.9204,273.8693
76283.0000,219.6729,145.9938,293.3520
77343.0000,229.8210,149.0136,310.6283
79335.0000,238.7933,152.7249,324.8618
81297.0000,246.5550,157.7184,335.3915
82362.0000,251.8513,163.9637,339.7389
84354.0000,255.8477,171.4966,340.1987
86312.0000,259.6054,179.5825,339.6283
87381.0000,263.3447,185.9422,340.7473
89372.0000,268.0749,190.9766,345.1733
91326.0000,270.5718,184.7857,356.3579
92400.0000,272.9407,175.1839,370.6975
94391.0000,277.6015,170.2705,384.9326
96341.0000,285.1610,171.8253,398.4967
97419.0000,294.9405,178.9365,410.9445
99409.0000,308.2660,194.0239,422.5081
101355.0000,322.8054,210.8322,434.7787
102438.0000,336.4201,227.3202,445.5200
104427.0000,346.6398,239.2490,454.0306
106370.0000,353.8639,247.0910,460.6369
107457.0000,358.1627,251.1364,465.1890
109446.0000,361.2676,253.3899,469.1454
111384.0000,364.9099,257.8148,472.0049
112476.0000,369.7020,264.9441,474.4599
114464.0000,374.7183,274.5638,474.8729
116399.0000,380.3432,285.1912,475.4952
117495.0000,386.0158,295.5738,476.4577
119482.0000,390.7610,304.2057,477.3164
121413.0000,393.7703,311.0417,476.4989
122514.0000,395.9500,316.1677,475.7323
124501.0000,397.1858,319.8159,474.5557
126428.0000,397.1287,322.7042,471.5532
127532.0000,397.2313,324.7798,469.6827
129519.0000,396.0957,325.9756,466.2159
131442.0000,394.9549,326.4814,463.4283
132551.0000,394.5940,326.6751,462.5130
134537.0000,395.0864,327.0064,463.1664
136457.0000,397.0731,327.9056,466.2407
137570.0000,398.6973,329.1525,468.2421
139556.0000,399.7890,330.6862,468.8918
141471.0000,400.5787,332.2327,468.9247
142589.0000,399.5295,333.2547,465.8043
144574.0000,395.2506,332.3107,458.1904
146486.0000,388.3546,327.5128,449.1964
147608.0000,381.0575,319.3662,442.7487
149592.0000,374.5823,311.1292,438.0354
151500.0000,370.2421,305.3466,435.1376
152627.0000,368.2019,302.8667,433.5371
154611.0000,367.3768,300.9811,433.7724
156515.0000,367.0684,299.3467,434.7901
157646.0000,367.0106,297.7332,436.2881
159629.0000,367.3222,296.1706,438.4737
161529.0000,366.6924,293.2249,440.1600
162665.0000,364.9273,288.6324,441.2221
164647.0000,363.9282,286.1411,441.7152
166544.0000,364.3344,286.3205,442.3483
167684.0000,364.4540,287.2925,441.6154
169666.0000,365.1327,288.8344,441.4310
171558.0000,365.3787,290.0469,440.7105
172703.0000,363.2352,288.5847,437.8857
174684.0000,358.7038,284.6116,432.7960
176573.0000,352.4970,277.9291,427.0649
177721.0000,345.9380,273.0155,418.8605
179703.0000,339.7970,271.4775,408.1165
181587.0000,335.8866,275.1399,396.6333
182740.0000,334.0409,280.8670,387.2148
184721.0000,333.2475,287.7203,378.7747
186602.0000,332.5534,294.2439,370.8630
187759.0000,331.0716,299.1208,363.0225
189739.0000,330.4027,302.0786,358.7268
191616.0000,330.0609,303.5951,356.5268
192778.0000,322.6092,296.6323,348.5861
194758.0000,306.7440,266.9486,346.5393
196631.0000,291.5869,236.8699,346.3039
197797.0000,279.6787,213.1914,346.1659
199776.0000,270.1681,194.6964,345.6397
201645.0000,262.5759,179.9931,345.1588
202816.0000,257.0541,168.4730,345.6352
204794.0000,252.5296,159.5799,345.4794
206660.0000,248.5717,152.6881,344.4553
207835.0000,245.4785,147.5640,343.3930
209813.0000,242.8637,143.6340,342.0935
211674.0000,240.3792,140.5016,340.2568
212854.0000,238.3660,137.9903,338.7416
214831.0000,237.7604,138.0222,337.4987
216689.0000,238.6580,141.2473,336.0687
217873.0000,240.5343,146.8890,334.1796
219849.0000,242.7129,152.7790,332.6468
221703.0000,244.9855,157.4572,332.5137
222891.0000,246.5129,161.0849,331.9408
224868.0000,247.5724,164.1169,331.0280
226718.0000,248.5286,166.6207,330.4364
227910.0000,247.4582,168.2014,326.7149
229886.0000,244.8758,168.8533,320.8983
231732.0000,243.8452,169.7961,317.8942
232929.0000,244.3711,171.9035,316.8387
234904.0000,246.0823,175.0515,317.1132
236747.0000,249.4374,178.7725,320.1023
237948.0000,254.2985,181.7449,326.8520
239923.0000,259.8164,183.8650,335.7678
241761.0000,264.3331,185.4658,343.2003
242967.0000,267.7088,186.6450,348.7727
244941.0000,270.3256,187.4465,353.2048
246776.0000,272.4735,188.0297,356.9173
247986.0000,273.1708,188.5564,357.7853
249960.0000,269.9967,189.1561,350.8373


==> figures/data/mujoco/clamp_flowfield/tidy/arrows_action_best.csv <==
x,y,dx,dy,speed
0.0168,-2.9771,0.0387,-0.0099,0.2038
0.2171,-2.9499,0.0348,-0.0198,0.4721
0.2771,-2.7716,0.0296,-0.0269,0.8555
0.5241,-2.7837,0.0210,-0.0341,1.5362
0.6740,-2.7955,0.0146,-0.0372,2.4457
0.4267,-1.8982,0.0141,-0.0374,2.4711
0.4267,-1.2892,0.0107,-0.0385,3.3425
0.4693,-0.4494,0.0073,-0.0393,5.1124
0.9835,-2.7266,0.0028,0.0399,9.1617
0.2774,1.0310,0.0066,-0.0395,5.9692
0.0775,1.9560,0.0069,-0.0394,5.6191
0.0453,1.5687,0.0077,-0.0393,4.9140
0.3071,0.0303,0.0081,-0.0392,4.7277
0.1666,0.2106,0.0094,-0.0389,4.0566
0.1822,-0.8283,0.0128,-0.0379,2.8158
0.1918,-1.5870,0.0172,-0.0361,2.0091
0.1032,-1.6736,0.0199,-0.0347,1.6068
0.1521,-2.2697,0.0255,-0.0308,1.1266
0.6488,0.0854,0.0046,-0.0397,8.3946
0.7610,0.3234,0.0033,-0.0399,11.8011
0.9521,-1.5128,0.0063,-0.0395,13.4364
0.8500,1.0618,0.0021,-0.0399,17.8170
0.8912,1.3098,0.0017,-0.0400,23.3715
0.9536,0.8319,0.0021,-0.0399,20.6174
0.9175,2.5611,0.0017,-0.0400,24.5219
0.7394,2.1021,0.0026,-0.0399,14.5310
0.6548,2.6346,0.0029,-0.0399,13.4840
0.5743,1.8854,0.0037,-0.0398,10.7586
0.4561,2.6385,0.0039,-0.0398,10.1893
0.3619,2.1755,0.0047,-0.0397,8.2519
0.2572,2.6429,0.0050,-0.0397,7.9586
0.2074,2.6442,0.0053,-0.0396,7.4654
0.4669,0.4729,0.0058,-0.0396,6.7443
0.1079,2.6468,0.0059,-0.0396,6.5907
0.1235,2.2322,0.0062,-0.0395,6.1577
0.0176,-2.3268,0.0304,-0.0260,0.8453
0.8566,-0.1587,0.0024,-0.0399,14.8842
0.2115,-2.1178,0.0218,-0.0336,1.5144
0.4416,-1.0591,0.0095,-0.0389,3.9066
0.7063,-0.0607,0.0041,-0.0398,9.1818
0.4376,0.9234,0.0054,-0.0396,7.1848
0.3907,0.6395,0.0062,-0.0395,6.3079
0.5780,0.1690,0.0051,-0.0397,7.5729


==> figures/data/mujoco/clamp_flowfield/tidy/arrows_velocity.csv <==
x,y,dx,dy,speed
0.4767,-2.3727,0.0233,0.0325,1.4979
0.4023,-2.8095,0.0188,0.0353,1.8744
0.6879,-2.5488,0.0164,0.0365,2.2958
0.7034,-2.8426,0.0132,0.0378,3.0072
0.8450,-2.7030,0.0132,0.0378,2.9338
0.9018,-2.8239,0.0119,0.0382,3.5696
0.4312,0.7934,0.0092,-0.0389,4.1213
0.2914,0.9896,0.0103,-0.0386,3.5948
0.2207,0.7954,0.0121,-0.0381,2.9881
0.4054,-0.1337,0.0149,-0.0371,2.4335
0.2375,-0.1690,0.0183,-0.0355,1.8363
0.0573,-0.0966,0.0204,-0.0344,1.6266
0.4808,-1.1040,0.0293,-0.0273,0.7701
0.3441,-1.3649,0.0367,-0.0158,0.4034
0.1071,-1.5222,0.0392,-0.0081,0.1585
0.3928,-1.7525,0.0392,0.0081,0.1991
0.1544,-2.0407,0.0371,0.0150,0.4033
0.1065,-2.3277,0.0330,0.0226,0.6824
0.0180,-2.7893,0.0270,0.0295,1.1042
0.6490,1.1204,0.0059,-0.0396,6.5868
0.7042,1.3472,0.0051,-0.0397,7.5617
0.8947,0.3739,0.0057,-0.0396,6.9439
0.9277,0.4672,0.0053,-0.0396,7.4280
0.8557,1.8097,0.0039,-0.0398,9.9902
0.9315,1.3832,0.0040,-0.0398,9.9046
0.8894,2.4964,0.0034,-0.0399,11.7502
0.9139,2.8506,0.0032,-0.0399,12.5583
0.7791,2.3885,0.0038,-0.0398,10.4699
0.7547,2.1472,0.0040,-0.0398,9.7698
0.6562,2.6392,0.0041,-0.0398,9.6574
0.5070,2.6423,0.0049,-0.0397,8.0453
0.4527,2.0053,0.0060,-0.0395,6.4622
0.3406,2.4389,0.0062,-0.0395,6.2987
0.5313,1.0552,0.0071,-0.0394,5.3990
0.2778,2.2580,0.0070,-0.0394,5.5520
0.1944,2.4619,0.0074,-0.0393,5.2858
0.1091,2.6539,0.0077,-0.0392,4.9365
0.0176,-0.8273,0.0300,-0.0264,0.8004
0.4590,-2.0537,0.0312,0.0251,0.9256
0.2116,-0.6156,0.0239,-0.0321,1.3368
0.4331,1.0940,0.0081,-0.0392,4.5961
0.5116,-0.9155,0.0240,-0.0320,1.1865


==> figures/data/mujoco/clamp_flowfield/tidy/flow_action_best.csv <==
tau,action,speed
0.0000,-2.9729,0.2267
0.0049,-2.9740,0.2267
0.0524,-2.9862,0.2258
0.1000,-3.0000,0.2856
0.1000,-3.0000,0.2945
nan,nan,nan
0.1578,-2.9182,0.4807
0.2052,-2.9431,0.4807
0.2526,-2.9701,0.5685
0.3000,-3.0000,0.5725
0.3000,-3.0000,0.6858
nan,nan,nan
0.0000,-2.5678,0.6090
0.0290,-2.5854,0.6090
0.0764,-2.6154,0.6072
0.1237,-2.6476,0.6561
0.1710,-2.6828,0.7073
0.2182,-2.7206,0.7784
0.2653,-2.7610,0.8223
0.3124,-2.8035,0.8896
0.3594,-2.8479,0.9165
0.4063,-2.8962,0.9687
0.4532,-2.9472,1.0876
0.5000,-3.0000,1.0870
0.5000,-3.0000,1.1677
nan,nan,nan
0.4203,-2.6245,1.4468
0.4665,-2.6934,1.4468
0.5126,-2.7651,1.5349
0.5586,-2.8398,1.5718
0.6044,-2.9180,1.6780
0.6500,-3.0000,1.7356
0.6500,-3.0000,1.8548
nan,nan,nan
0.6188,-2.6619,2.3309
0.6630,-2.7677,2.3309
0.7069,-2.8791,2.4442
0.7500,-3.0000,2.6332
0.7500,-3.0000,2.9622
nan,nan,nan
0.0000,-0.8474,2.3048
0.0195,-0.8924,2.3048
0.0639,-0.9956,2.3101
0.1082,-1.0997,2.3350
0.1525,-1.2051,2.3627
0.1966,-1.3119,2.3990
0.2407,-1.4202,2.4344
0.2846,-1.5305,2.4822
0.3284,-1.6424,2.5377
0.3722,-1.7552,2.5676
0.4159,-1.8692,2.5888
0.4594,-1.9851,2.6332
0.5028,-2.1018,2.6909
0.5463,-2.2186,2.6779
0.5896,-2.3370,2.6969
0.6330,-2.4555,2.7678
0.6762,-2.5754,2.7064
0.7187,-2.7037,2.8351
0.7601,-2.8442,3.1930
0.8000,-3.0000,3.5755
0.8000,-3.0000,4.2246
nan,nan,nan
0.0000,0.1980,3.3969
0.0047,0.1820,3.3969
0.0461,0.0410,3.4051
0.0875,-0.1001,3.4061
0.1289,-0.2412,3.4092
0.1703,-0.3829,3.4029
0.2115,-0.5258,3.4534
0.2527,-0.6694,3.4771
0.2937,-0.8139,3.4971
0.3347,-0.9595,3.5409
0.3756,-1.1059,3.5623
0.4165,-1.2525,3.5995
0.4573,-1.3992,3.5746
0.4981,-1.5469,3.6057
0.5388,-1.6949,3.6420
0.5795,-1.8432,3.6272
0.6202,-1.9921,3.6535
0.6607,-2.1417,3.6753
0.7010,-2.2942,3.7036
0.7406,-2.4521,3.8655
0.7792,-2.6192,4.0808
0.8160,-2.8005,4.5600
0.8500,-3.0000,5.2902
0.8500,-3.0000,6.3907
nan,nan,nan
0.0000,2.0672,5.4215
0.0344,1.8825,5.4215
0.0699,1.6921,5.3749
0.1054,1.5019,5.3491
0.1409,1.3117,5.3587
0.1764,1.1214,5.3496
0.2120,0.9312,5.3626
0.2475,0.7409,5.3422
0.2830,0.5503,5.3758
0.3185,0.3599,5.3670
0.3539,0.1691,5.3669
0.3894,-0.0213,5.3925
0.4250,-0.2113,5.3327
0.4605,-0.4018,5.3561
0.4959,-0.5924,5.3778
0.5316,-0.7819,5.3680
0.5673,-0.9710,5.2795
0.6031,-1.1591,5.3111
0.6391,-1.3463,5.1887
0.6749,-1.5346,5.2212
0.7104,-1.7249,5.2860
0.7454,-1.9184,5.4329
0.7795,-2.1176,5.6114
0.8125,-2.3235,6.0430
0.8433,-2.5410,6.4327
0.8717,-2.7703,7.6428
0.9000,-3.0000,8.4832
0.9000,-3.0000,7.8100
nan,nan,nan
0.9500,-3.0000,2.7390
0.9500,-3.0000,2.7390
0.9500,-3.0000,2.7390
0.9500,-3.0000,2.7390
0.9582,-2.9758,2.7390
0.9645,-2.9362,4.9089
0.9719,-2.8703,7.6414
0.9807,-2.7670,10.4314
0.9919,-2.6054,13.0032
1.0000,-2.4786,15.6646
nan,nan,nan
0.0000,2.7000,6.0399
0.0000,2.7000,6.0399
0.0336,2.4975,6.0399
0.0672,2.2951,6.0170
0.1008,2.0925,6.0251
0.1344,1.8900,6.0450
0.1680,1.6876,6.0168
0.2016,1.4852,6.0296
0.2353,1.2835,6.0120
0.2690,1.0815,5.9468
0.3026,0.8794,6.0439
0.3364,0.6777,5.9707
0.3701,0.4760,5.9865
0.4038,0.2744,5.9828
0.4376,0.0730,5.9668
0.4714,-0.1281,5.9542
0.5053,-0.3289,5.9407
0.5393,-0.5288,5.9124
0.5734,-0.7281,5.8455
0.6077,-0.9267,5.8419
nan,nan,nan
0.0000,2.4000,5.7578
0.0000,2.4000,5.7578
0.0344,2.2023,5.7578
0.0688,2.0052,5.7416
0.1034,1.8084,5.6984
0.1379,1.6116,5.6973
0.1724,1.4149,5.7127
nan,nan,nan
0.0000,1.8000,5.0989
0.0000,1.8000,5.0989
0.0363,1.6149,5.0989
0.0725,1.4298,5.1033
0.1088,1.2447,5.1055
nan,nan,nan
0.0000,1.5000,4.7890
0.0000,1.5000,4.7890
0.0372,1.3219,4.7890
0.0745,1.1439,4.7787
0.1117,0.9659,4.7750
0.1490,0.7877,4.7851
0.1862,0.6097,4.7888
0.2235,0.4320,4.7678
0.2607,0.2537,4.7678
0.2978,0.0750,4.8120
0.3350,-0.1039,4.8125
0.3721,-0.2826,4.8176
0.4092,-0.4616,4.8091
0.4463,-0.6408,4.8377
0.4835,-0.8190,4.8188
0.5208,-0.9968,4.7648
0.5581,-1.1749,4.7740
0.5953,-1.3530,4.7869
nan,nan,nan
0.0000,0.9000,4.1871
0.0000,0.9000,4.1871
0.0392,0.7374,4.1871
0.0784,0.5756,4.1203
0.1176,0.4137,4.1242
0.1568,0.2513,4.1305
0.1959,0.0885,4.1583
0.2350,-0.0751,4.1657
0.2739,-0.2394,4.2079
0.3129,-0.4039,4.2334
0.3518,-0.5683,4.2149
nan,nan,nan
0.0000,-0.3000,2.8622
0.0000,-0.3000,2.8622
0.0430,-0.4227,2.8622
0.0859,-0.5462,2.8469
0.1288,-0.6711,2.8995
0.1715,-0.7967,2.9347
0.2142,-0.9233,2.9369
0.2568,-1.0515,2.9964
0.2993,-1.1806,3.0283
0.3417,-1.3102,3.0480
0.3841,-1.4407,3.0590
nan,nan,nan
0.0000,-1.2000,1.9590
0.0000,-1.2000,1.9590
0.0453,-1.2889,1.9590
0.0905,-1.3784,1.9714
0.1356,-1.4699,1.9869
0.1806,-1.5633,2.0675
0.2255,-1.6582,2.0821
0.2703,-1.7552,2.1418
0.3150,-1.8531,2.1891
0.3597,-1.9524,2.1855
0.4042,-2.0540,2.2629
nan,nan,nan
0.0000,-1.5000,1.6294
0.0000,-1.5000,1.6294
0.0459,-1.5759,1.6294
0.0917,-1.6537,1.6782
0.1375,-1.7334,1.7136
0.1831,-1.8147,1.7703
nan,nan,nan
0.0000,-2.1000,1.0550
0.0000,-2.1000,1.0550
0.0469,-2.1498,1.0550
0.0937,-2.2014,1.0678
0.1405,-2.2556,1.1344
0.1872,-2.3118,1.1858
0.2338,-2.3701,1.2190
0.2803,-2.4307,1.2825
0.3268,-2.4935,1.3175
nan,nan,nan
0.3226,3.0000,9.0911
0.3236,2.9908,9.0911
0.3499,2.7525,9.1013
0.3762,2.5144,9.0579
0.4024,2.2760,9.0301
0.4287,2.0377,9.1303
0.4550,1.7996,9.0264
0.4814,1.5619,9.0482
0.5080,1.3248,8.9647
0.5347,1.0883,8.8715
0.5615,0.8519,8.8379
0.5882,0.6155,8.8433
0.6151,0.3796,8.8426
0.6420,0.1441,8.7226
0.6691,-0.0909,8.7368
0.6962,-0.3260,8.6267
0.7231,-0.5615,8.7403
0.7499,-0.7979,8.7389
0.7763,-1.0354,8.9395
0.8025,-1.2740,9.0024
0.8281,-1.5148,9.2284
0.8527,-1.7594,9.5674
0.8759,-2.0090,10.2860
0.8981,-2.2616,11.2434
0.9147,-2.4474,11.4579
0.9288,-2.5856,10.9609
0.9360,-2.6442,8.8116
0.9420,-2.6800,7.6218
0.9500,-2.7000,4.8387
0.9500,-2.7000,1.4083
0.9500,-2.7000,1.4083
0.9500,-2.7000,1.4083
0.9500,-2.7000,1.4083
0.9574,-2.6914,1.4083
0.9635,-2.6644,2.9985
0.9700,-2.6173,5.9206
0.9783,-2.5386,8.4695
0.9890,-2.4081,10.6626
1.0000,-2.2593,13.5376
nan,nan,nan
0.5382,3.0000,11.8820
0.5429,2.9432,11.8820
0.5643,2.6878,12.0529
0.5857,2.4326,11.8514
0.6070,2.1772,11.9979
0.6285,1.9221,11.9121
0.6498,1.6667,11.8910
0.6710,1.4109,12.0493
0.6923,1.1553,12.0656
0.7136,0.8999,11.9852
0.7348,0.6439,11.9467
0.7558,0.3875,12.2502
0.7768,0.1312,12.1835
0.7976,-0.1258,12.1671
0.8179,-0.3843,12.5483
0.8379,-0.6435,12.9208
0.8576,-0.9036,12.9725
0.8765,-1.1659,13.4641
0.8946,-1.4301,14.2747
0.9125,-1.6947,14.9396
0.9267,-1.8889,14.5560
0.9351,-1.9903,13.0370
0.9412,-2.0486,11.1083
0.9500,-2.1000,8.1563
0.9500,-2.1000,3.7439
0.9500,-2.1000,3.7439
0.9500,-2.1000,3.7439
0.9500,-2.1000,3.7439
0.9579,-2.1154,3.7439
0.9658,-2.1040,3.0682
0.9730,-2.0745,3.7939
0.9814,-2.0222,5.1724
0.9910,-1.9371,7.2546
1.0000,-1.8413,10.6233
nan,nan,nan
0.9322,-1.2882,14.9985
0.9398,-1.3943,14.9985
0.9500,-1.5000,13.0510
0.9500,-1.5000,7.9351
0.9500,-1.5000,7.9351
0.9500,-1.5000,7.9351
0.9582,-1.5510,7.9351
0.9582,-1.5510,4.4924
0.9667,-1.5750,4.4924
0.9667,-1.5750,1.3599
0.9746,-1.5726,1.3599
0.9815,-1.5506,2.7008
0.9886,-1.5098,4.7405
0.9966,-1.4434,7.0245
1.0000,-1.4118,9.4231
nan,nan,nan
0.7400,3.0000,16.3233
0.7549,2.7536,16.3233
0.7710,2.4847,16.5701
0.7868,2.2154,16.8516
0.8022,1.9451,17.0924
0.8172,1.6739,17.9686
0.8320,1.4022,18.2648
0.8465,1.1300,18.5736
0.8606,0.8572,18.9946
0.8744,0.5838,19.6144
0.8876,0.3092,19.9267
0.9003,0.0339,21.8580
0.9131,-0.2412,21.4154
0.9264,-0.5155,21.3974
0.9362,-0.7017,20.0670
0.9500,-0.9000,17.8062
0.9500,-0.9000,11.8507
0.9500,-0.9000,11.8507
0.9588,-0.9837,11.8507
0.9588,-0.9837,7.4106
0.9684,-1.0358,7.4106
0.9684,-1.0358,3.4591
0.9773,-1.0527,3.4591
0.9864,-1.0425,2.5134
0.9941,-1.0120,2.6174
1.0000,-0.9805,5.3267
nan,nan,nan
0.8115,3.0000,19.0155
0.8239,2.7543,19.0155
0.8375,2.4805,19.7847
0.8507,2.2059,20.4674
0.8634,1.9306,21.1237
0.8759,1.6549,22.2122
0.8883,1.3790,21.9812
0.9001,1.1023,22.5031
0.9115,0.8249,24.4232
0.9231,0.5478,24.0498
0.9356,0.2721,23.7688
0.9500,0.0000,20.6576
0.9500,0.0000,17.1358
0.9621,-0.1769,17.1358
0.9621,-0.1769,12.2847
0.9727,-0.2809,12.2847
0.9727,-0.2809,7.4484
0.9834,-0.3401,7.4484
0.9834,-0.3401,3.5493
0.9928,-0.3605,3.5493
1.0000,-0.3665,2.2941
nan,nan,nan
0.9259,1.4528,23.8168
0.9376,1.1759,23.8168
0.9500,0.9000,23.5160
0.9643,0.6277,21.2056
0.9643,0.6277,16.9795
0.9773,0.4401,16.9795
0.9773,0.4401,12.0199
0.9871,0.3429,12.0199
1.0000,0.2421,7.7972
nan,nan,nan
0.8985,3.0000,23.3481
0.9025,2.9068,23.3481
0.9145,2.6303,23.1827
0.9265,2.3538,22.8897
0.9384,2.0771,23.2917
0.9500,1.8000,23.3946
nan,nan,nan
0.6798,3.0000,14.8524
0.6822,2.9650,14.8524
0.7000,2.7000,14.8374
0.7176,2.4345,14.9381
0.7350,2.1686,15.2215
0.7524,1.9027,15.3215
0.7698,1.6367,15.2225
0.7870,1.3702,15.3589
0.8037,1.1027,15.7045
0.8201,0.8346,16.2609
nan,nan,nan
0.6278,3.0000,13.4215
0.6307,2.9612,13.4215
0.6500,2.7000,13.4667
0.6691,2.4382,13.5755
0.6881,2.1763,13.8688
0.7070,1.9141,13.7044
nan,nan,nan
0.4728,3.0000,11.1729
0.4772,2.9510,11.1729
0.5000,2.7000,11.0718
0.5229,2.4495,10.9771
0.5457,2.1986,10.9117
0.5685,1.9480,11.0939
0.5915,1.6976,10.8523
0.6144,1.4472,10.9767
0.6376,1.1975,10.8630
0.6607,0.9477,10.7078
0.6834,0.6968,10.9369
0.7063,0.4462,11.0688
nan,nan,nan
0.4205,3.0000,10.1446
0.4258,2.9462,10.1446
0.4500,2.7000,10.1631
0.4742,2.4540,10.2068
0.4985,2.2082,10.1246
0.5226,1.9620,10.1114
nan,nan,nan
0.2648,3.0000,8.4155
0.2726,2.9336,8.4155
0.3000,2.7000,8.4993
0.3275,2.4666,8.5361
0.3550,2.2337,8.4569
0.3826,2.0007,8.4350
0.4101,1.7675,8.4677
0.4378,1.5349,8.4921
0.4656,1.3033,8.3323
nan,nan,nan
0.2123,3.0000,8.0212
0.2213,2.9281,8.0212
0.2500,2.7000,7.9516
0.2786,2.4716,7.9619
0.3072,2.2432,8.0022
nan,nan,nan
0.1602,3.0000,7.4706
0.1703,2.9234,7.4706
0.2000,2.7000,7.5338
0.2297,2.4767,7.5236
0.2594,2.2536,7.5113
nan,nan,nan
0.1077,3.0000,7.0942
0.1192,2.9181,7.0942
0.1500,2.7000,7.1056
0.1808,2.4821,7.0805
0.2116,2.2640,7.0729
0.2423,2.0458,7.1044
0.2731,1.8279,7.0971
0.3040,1.6103,7.0530
0.3349,1.3929,7.0419
0.3658,1.1758,7.0347
0.3968,0.9590,6.9949
0.4279,0.7426,6.9863
0.4591,0.5267,6.9387
0.4904,0.3115,6.8997
0.5218,0.0965,6.8468
0.5531,-0.1186,6.8673
0.5846,-0.3327,6.8577
0.6163,-0.5463,6.7294
0.6479,-0.7599,6.7703
0.6796,-0.9732,6.7384
0.7113,-1.1861,6.7348
0.7430,-1.3995,6.6764
0.7742,-1.6155,6.8058
0.8045,-1.8357,7.0397
0.8333,-2.0631,7.4720
nan,nan,nan
0.0553,3.0000,6.6910
0.0683,2.9131,6.6910
0.1000,2.7000,6.7050
0.1318,2.4872,6.7264
0.1636,2.2747,6.6759
0.1954,2.0621,6.6664
nan,nan,nan
0.0031,3.0000,6.3504
0.0174,2.9083,6.3504
0.0500,2.7000,6.3984
0.0826,2.4920,6.3848
0.1153,2.2842,6.3611
0.1480,2.0764,6.3560
0.1807,1.8688,6.3568
0.2135,1.6616,6.3330
0.2463,1.4544,6.3079
0.2791,1.2470,6.3341
nan,nan,nan
0.0000,-2.3118,0.8373
0.0058,-2.3167,0.8373
0.0529,-2.3571,0.8413
0.1000,-2.4000,0.8710
nan,nan,nan
0.8012,0.7081,15.0319
0.8186,0.4422,15.0319
0.8358,0.1757,15.4611
0.8526,-0.0916,15.6086
0.8688,-0.3601,16.1702
0.8846,-0.6297,16.8917
0.9000,-0.9000,17.2575
nan,nan,nan
0.1538,-2.0312,1.4572
0.2000,-2.1000,1.4572
0.2461,-2.1712,1.5163
0.2922,-2.2442,1.5685
nan,nan,nan
0.3924,-0.8582,4.0592
0.4318,-1.0189,4.0592
0.4711,-1.1797,4.1001
0.5106,-1.3398,4.0702
0.5500,-1.5000,4.0523
nan,nan,nan
0.6497,0.4853,9.6529
0.6749,0.2426,9.6529
0.7000,0.0000,9.6567
0.7250,-0.2430,9.6448
0.7500,-0.4862,9.7592
0.7747,-0.7304,9.7140
nan,nan,nan
0.4000,1.2000,7.3834
0.4301,0.9787,7.3834
0.4602,0.7573,7.3116
0.4905,0.5367,7.3958
nan,nan,nan
0.3500,0.9000,6.4052
0.3826,0.6916,6.4052
0.4151,0.4832,6.3906
0.4477,0.2749,6.4089
nan,nan,nan
0.5416,0.4513,7.8852
0.5707,0.2253,7.8852
0.6000,0.0000,7.6415
0.6293,-0.2254,7.7491
0.6587,-0.4500,7.6615


==> figures/data/mujoco/clamp_flowfield/tidy/flow_velocity.csv <==
tau,action,speed
0.0000,-3.0000,1.2689
0.0000,-3.0000,1.2689
0.0466,-2.9406,1.2689
0.0931,-2.8810,1.2798
0.1397,-2.8212,1.2832
0.1863,-2.7612,1.2823
0.2328,-2.7007,1.2965
0.2793,-2.6396,1.3041
0.3258,-2.5778,1.3226
0.3723,-2.5154,1.3321
0.4187,-2.4525,1.3534
0.4651,-2.3888,1.3579
0.5115,-2.3241,1.3819
0.5579,-2.2601,1.4080
0.6044,-2.1970,1.3520
0.6509,-2.1353,1.3677
0.6975,-2.0767,1.2889
0.7442,-2.0227,1.2302
0.7911,-1.9730,1.0890
0.8381,-1.9294,1.0320
0.8854,-1.8955,0.8405
0.9328,-1.8693,0.6152
0.9803,-1.8525,0.4969
1.0000,-1.8477,0.2524
nan,nan,nan
0.3000,-3.0000,1.8462
0.3000,-3.0000,1.8462
0.3455,-2.9158,1.8462
0.3910,-2.8308,1.8565
0.4364,-2.7457,1.8804
0.4819,-2.6603,1.8663
0.5273,-2.5748,1.8883
nan,nan,nan
0.5000,-3.0000,2.4957
0.5000,-3.0000,2.4957
0.5440,-2.8910,2.4957
0.5881,-2.7827,2.4586
0.6323,-2.6764,2.4570
0.6767,-2.5736,2.3565
0.7214,-2.4746,2.2735
0.7663,-2.3806,2.1650
0.8117,-2.2939,2.0264
0.8574,-2.2137,1.8130
0.9034,-2.1423,1.7058
0.9500,-2.0832,1.4231
0.9970,-2.0360,1.1323
1.0000,-2.0332,0.8955
nan,nan,nan
0.6500,-3.0000,3.0206
0.6500,-3.0000,3.0206
0.6927,-2.8734,3.0206
0.7356,-2.7501,2.9173
0.7789,-2.6314,2.8274
nan,nan,nan
0.7500,-3.0000,3.3894
0.7500,-3.0000,3.3894
0.7918,-2.8637,3.3894
0.8342,-2.7337,3.1302
0.8772,-2.6107,3.0032
0.9210,-2.4992,2.7458
0.9656,-2.3992,2.3776
1.0000,-2.3261,2.1238
nan,nan,nan
0.8500,-3.0000,3.5225
0.8500,-3.0000,3.5225
0.8913,-2.8576,3.5225
0.9332,-2.7227,3.3861
0.9762,-2.5999,3.0601
1.0000,-2.5362,2.6787
nan,nan,nan
0.0000,2.7000,4.5376
0.0000,2.7000,4.5376
0.0380,2.5278,4.5376
0.0761,2.3561,4.5245
0.1142,2.1847,4.5038
0.1523,2.0138,4.4894
0.1905,1.8433,4.4688
0.2288,1.6733,4.4610
0.2672,1.5040,4.4244
0.3056,1.3355,4.3974
0.3441,1.1675,4.3723
0.3828,1.0005,4.3522
0.4215,0.8347,4.2893
0.4604,0.6697,4.2684
0.4994,0.5058,4.2226
0.5386,0.3434,4.1832
0.5779,0.1826,4.1127
0.6175,0.0234,4.0615
0.6573,-0.1335,3.9909
0.6974,-0.2869,3.9009
0.7381,-0.4356,3.7445
0.7792,-0.5799,3.5835
0.8209,-0.7178,3.4458
0.8632,-0.8482,3.1905
0.9062,-0.9712,2.9874
0.9498,-1.0862,2.7625
0.9940,-1.1913,2.5303
1.0000,-1.2048,2.2486
nan,nan,nan
0.0000,2.1000,3.8522
0.0000,2.1000,3.8522
0.0401,1.9456,3.8522
0.0802,1.7915,3.8544
0.1203,1.6379,3.8342
0.1605,1.4845,3.8191
0.2007,1.3316,3.8118
0.2410,1.1793,3.7932
0.2813,1.0275,3.7718
0.3217,0.8762,3.7544
0.3622,0.7256,3.7371
0.4028,0.5760,3.7029
0.4434,0.4273,3.6743
0.4841,0.2793,3.6458
0.5249,0.1319,3.6233
0.5659,-0.0136,3.5991
0.6071,-0.1568,3.5108
0.6485,-0.2976,3.4450
nan,nan,nan
0.0000,1.5000,3.2217
0.0000,1.5000,3.2217
0.0420,1.3650,3.2217
0.0840,1.2303,3.2108
0.1260,1.0959,3.2039
0.1680,0.9620,3.1935
0.2102,0.8286,3.1765
0.2523,0.6956,3.1577
0.2945,0.5629,3.1579
0.3367,0.4309,3.1332
0.3790,0.2998,3.1187
0.4214,0.1695,3.0837
0.4638,0.0396,3.0630
nan,nan,nan
0.0000,0.9000,2.6048
0.0000,0.9000,2.6048
0.0437,0.7865,2.6048
0.0874,0.6735,2.5897
0.1312,0.5607,2.5784
0.1750,0.4482,2.5775
0.2188,0.3360,2.5664
0.2626,0.2244,2.5538
0.3065,0.1133,2.5385
0.3504,0.0031,2.5267
0.3944,-0.1064,2.4932
0.4384,-0.2156,2.4901
0.4825,-0.3232,2.4690
0.5266,-0.4303,2.4165
0.5708,-0.5365,2.4309
0.6152,-0.6403,2.3792
0.6597,-0.7420,2.3062
0.7043,-0.8408,2.2674
0.7492,-0.9368,2.1625
0.7942,-1.0304,2.1237
0.8394,-1.1202,2.0450
0.8848,-1.2044,1.9383
nan,nan,nan
0.0000,0.3000,1.9896
0.0000,0.3000,1.9896
0.0452,0.2101,1.9896
0.0904,0.1205,1.9869
0.1356,0.0312,1.9802
0.1809,-0.0581,1.9665
0.2261,-0.1469,1.9796
0.2714,-0.2350,1.9495
0.3168,-0.3227,1.9379
0.3621,-0.4102,1.9344
0.4075,-0.4969,1.9244
0.4529,-0.5817,1.8991
0.4985,-0.6651,1.8340
nan,nan,nan
0.0000,0.0000,1.6819
0.0000,0.0000,1.6819
0.0458,-0.0773,1.6819
0.0917,-0.1547,1.6895
0.1375,-0.2321,1.6910
0.1834,-0.3090,1.6819
nan,nan,nan
0.0000,-0.6000,1.0873
0.0000,-0.6000,1.0873
0.0469,-0.6510,1.0873
0.0937,-0.7020,1.0893
0.1406,-0.7528,1.0894
0.1874,-0.8036,1.0782
0.2343,-0.8541,1.0877
0.2812,-0.9043,1.0703
0.3281,-0.9535,1.0703
0.3750,-1.0012,1.0315
0.4220,-1.0476,0.9993
0.4690,-1.0931,0.9781
0.5161,-1.1369,0.9566
0.5632,-1.1787,0.9108
0.6103,-1.2192,0.8659
0.6574,-1.2594,0.8543
0.7046,-1.3003,0.8491
0.7517,-1.3402,0.8842
0.7989,-1.3786,0.8166
0.8460,-1.4195,0.8106
0.8931,-1.4611,0.9153
0.9402,-1.5026,0.8571
0.9873,-1.5453,0.9027
1.0000,-1.5568,0.9076
nan,nan,nan
0.0000,-1.2000,0.5025
0.0000,-1.2000,0.5025
0.0475,-1.2239,0.5025
0.0949,-1.2476,0.5040
0.1424,-1.2709,0.4978
0.1898,-1.2938,0.4812
0.2373,-1.3165,0.4845
0.2848,-1.3386,0.4717
0.3323,-1.3598,0.4602
0.3798,-1.3802,0.4336
0.4273,-1.3990,0.4273
0.4748,-1.4163,0.3677
0.5223,-1.4323,0.3580
0.5699,-1.4468,0.3184
0.6174,-1.4600,0.2929
0.6650,-1.4726,0.2653
0.7126,-1.4860,0.2630
0.7601,-1.5006,0.2970
nan,nan,nan
0.0000,-1.5000,0.2088
0.0000,-1.5000,0.2088
0.0476,-1.5099,0.2088
0.0952,-1.5197,0.2064
0.1428,-1.5295,0.2070
0.1904,-1.5386,0.2031
0.2380,-1.5470,0.1803
0.2856,-1.5545,0.1733
nan,nan,nan
0.0000,-1.8000,0.0776
0.0000,-1.8000,0.0776
0.0476,-1.7961,0.0776
0.0952,-1.7920,0.0868
0.1428,-1.7878,0.0828
0.1904,-1.7827,0.0960
0.2381,-1.7772,0.1163
0.2857,-1.7710,0.1152
0.3333,-1.7635,0.1439
0.3809,-1.7549,0.1717
0.4285,-1.7451,0.1880
0.4760,-1.7336,0.2240
0.5236,-1.7216,0.2561
0.5712,-1.7086,0.2486
0.6187,-1.6948,0.2974
0.6663,-1.6813,0.2821
0.7139,-1.6697,0.2864
0.7614,-1.6609,0.2064
0.8091,-1.6569,0.1816
nan,nan,nan
0.0000,-2.1000,0.3754
0.0000,-2.1000,0.3754
0.0475,-2.0822,0.3754
0.0950,-2.0641,0.3742
0.1426,-2.0455,0.3850
0.1901,-2.0262,0.4005
0.2376,-2.0063,0.4098
0.2851,-1.9859,0.4274
0.3326,-1.9648,0.4325
nan,nan,nan
0.0000,-2.4000,0.6711
0.0000,-2.4000,0.6711
0.0473,-2.3680,0.6711
0.0946,-2.3358,0.6792
0.1419,-2.3033,0.6845
0.1892,-2.2706,0.6888
nan,nan,nan
0.0000,-2.8089,1.0858
0.0063,-2.8021,1.0858
0.0531,-2.7511,1.0859
0.1000,-2.7000,1.0905
nan,nan,nan
0.3908,3.0000,7.7258
0.3989,2.9379,7.7258
0.4283,2.7130,7.6848
0.4579,2.4891,7.6356
0.4877,2.2666,7.5026
0.5178,2.0451,7.3931
0.5481,1.8249,7.3331
0.5788,1.6062,7.1934
0.6097,1.3890,7.0819
0.6410,1.1737,6.9641
0.6727,0.9606,6.7969
0.7049,0.7498,6.6495
0.7375,0.5419,6.4656
0.7708,0.3372,6.2838
0.8047,0.1366,6.0421
0.8393,-0.0591,5.8105
0.8750,-0.2485,5.4819
0.9118,-0.4295,5.1642
0.9500,-0.6000,4.6965
0.9894,-0.7604,4.2622
1.0000,-0.8019,3.9084
nan,nan,nan
0.5060,3.0000,8.8314
0.5297,2.7933,8.8314
0.5568,2.5584,8.7207
0.5842,2.3247,8.5976
0.6119,2.0921,8.4834
0.6399,1.8610,8.3333
0.6682,1.6314,8.1817
0.6970,1.4036,8.0178
0.7261,1.1778,7.8411
0.7558,0.9544,7.6452
0.7860,0.7337,7.4230
0.8170,0.5164,7.1726
0.8486,0.3031,6.8997
0.8812,0.0949,6.5883
0.9150,-0.1067,6.2027
0.9500,-0.3000,5.7678
0.9864,-0.4842,5.2792
1.0000,-0.5507,4.8780
nan,nan,nan
0.7994,1.1054,8.1878
0.8279,0.8763,8.1878
0.8570,0.6502,7.9201
0.8870,0.4281,7.6258
0.9179,0.2111,7.2232
0.9500,0.0000,6.8147
0.9833,-0.2042,6.3625
1.0000,-0.3032,5.9271
nan,nan,nan
0.8914,0.7505,8.1483
0.9202,0.5229,8.1483
0.9500,0.3000,7.6737
0.9808,0.0823,7.3139
1.0000,-0.0491,6.8447
nan,nan,nan
0.7454,3.0000,11.3314
0.7570,2.8695,11.3314
0.7796,2.6181,11.2360
0.8026,2.3678,11.0169
0.8259,2.1188,10.7740
0.8497,1.8712,10.5442
0.8739,1.6252,10.3143
0.8986,1.3810,10.0084
0.9239,1.1391,9.7496
0.9500,0.9000,9.3758
0.9769,0.6645,8.9744
1.0000,0.4679,8.5251
nan,nan,nan
0.8777,1.9390,10.7036
0.9012,1.6908,10.7036
0.9253,1.4443,10.3687
0.9500,1.2000,10.1155
0.9754,0.9585,9.6843
1.0000,0.7296,9.3180
nan,nan,nan
0.8477,3.0000,12.3552
0.8628,2.8160,12.3552
0.8840,2.5601,12.1949
0.9056,2.3054,11.9521
0.9276,2.0521,11.6630
0.9500,1.8000,11.3727
nan,nan,nan
0.9022,3.0000,12.8521
0.9088,2.9152,12.8521
0.9292,2.6570,12.7904
0.9500,2.4000,12.5060
nan,nan,nan
0.7500,2.7000,10.8281
0.7732,2.4506,10.8281
0.7968,2.2023,10.6634
0.8208,1.9555,10.3948
nan,nan,nan
0.6713,3.0000,10.5505
0.6763,2.9476,10.5505
0.7000,2.7000,10.5249
0.7241,2.4534,10.3329
0.7485,2.2082,10.1661
0.7733,1.9643,9.9239
0.7985,1.7218,9.7440
0.8242,1.4813,9.5193
0.8504,1.2428,9.2008
nan,nan,nan
0.6197,3.0000,10.0238
0.6253,2.9443,10.0238
0.6500,2.7000,9.9704
0.6750,2.4567,9.8155
0.7003,2.2148,9.6687
nan,nan,nan
0.4640,3.0000,8.4117
0.4721,2.9317,8.4117
0.5000,2.7000,8.3706
0.5281,2.4694,8.2567
0.5564,2.2398,8.1609
nan,nan,nan
0.3066,3.0000,6.9831
0.3188,2.9157,6.9831
0.3500,2.7000,6.9407
0.3814,2.4851,6.8726
0.4129,2.2709,6.8292
0.4447,2.0582,6.7597
0.4767,1.8467,6.6352
0.5089,1.6363,6.5745
0.5414,1.4272,6.4885
0.5741,1.2199,6.3995
0.6072,1.0144,6.2665
nan,nan,nan
0.2538,3.0000,6.5494
0.2677,2.9098,6.5494
0.3000,2.7000,6.5117
0.3325,2.4909,6.4709
0.3651,2.2828,6.4141
0.3979,2.0756,6.3518
0.4308,1.8695,6.2864
0.4640,1.6647,6.2120
nan,nan,nan
0.2010,3.0000,6.1485
0.2166,2.9039,6.1485
0.2500,2.7000,6.1418
0.2835,2.4970,6.0830
0.3171,2.2948,6.0389
0.3509,2.0935,5.9829
0.3849,1.8933,5.9244
0.4191,1.6943,5.8666
0.4534,1.4963,5.7914
0.4879,1.2992,5.7454
0.5226,1.1037,5.6845
0.5576,0.9099,5.5859
0.5929,0.7181,5.4947
0.6285,0.5288,5.3760
0.6645,0.3417,5.2488
0.7009,0.1576,5.1544
0.7379,-0.0224,4.9634
0.7754,-0.1981,4.7898
0.8137,-0.3682,4.5847
0.8529,-0.5304,4.3217
0.8929,-0.6853,3.9737
0.9339,-0.8307,3.7799
nan,nan,nan
0.1479,3.0000,5.7927
0.1656,2.8977,5.7927
0.2000,2.7000,5.7691
0.2345,2.5031,5.7276
0.2691,2.3069,5.6900
0.3038,2.1114,5.6499
0.3387,1.9167,5.6069
0.3737,1.7231,5.5680
0.4089,1.5307,5.4910
0.4443,1.3395,5.4415
nan,nan,nan
0.0946,3.0000,5.4436
0.1146,2.8912,5.4436
0.1500,2.7000,5.4279
0.1855,2.5094,5.3818
0.2210,2.3195,5.3641
0.2567,2.1304,5.3138
0.2925,1.9420,5.2824
nan,nan,nan
0.0411,3.0000,5.1166
0.0637,2.8849,5.1166
0.1000,2.7000,5.1020
0.1364,2.5157,5.0830
0.1728,2.3319,5.0506
0.2094,2.1486,5.0331
nan,nan,nan
0.0000,-0.8118,0.8856
0.0058,-0.8169,0.8856
0.0529,-0.8584,0.8847
0.1000,-0.9000,0.8776
nan,nan,nan
0.4000,-2.1000,0.7804
0.4472,-2.0632,0.7804
0.4944,-2.0252,0.7763
0.5416,-1.9863,0.8317
nan,nan,nan
0.1535,-0.5372,1.3552
0.2000,-0.6000,1.3552
0.2465,-0.6623,1.3478
0.2930,-0.7239,1.3344
nan,nan,nan
0.3500,1.5000,4.9443
0.3868,1.3189,4.9443
0.4238,1.1387,4.8965
0.4609,0.9599,4.8517
0.4982,0.7824,4.7851
0.5357,0.6063,4.7312
nan,nan,nan
0.4536,-0.8364,1.3844
0.5000,-0.9000,1.3844
0.5465,-0.9620,1.3554
0.5930,-1.0223,1.3128


==> figures/data/mujoco/tidy/Ant-v4__DIPO.csv <==
step,mean,lo,hi
10000.0000,997.0890,996.8894,997.2886
20000.0000,999.8693,999.6055,1000.1332
30000.0000,817.8927,780.9070,854.8783
40000.0000,930.0230,870.6632,989.3828
50000.0000,803.1217,718.6453,887.5980
60000.0000,877.9703,810.7024,945.2383
70000.0000,911.9963,878.3732,945.6195
80000.0000,915.1673,887.7080,942.6267
90000.0000,865.6690,768.7497,962.5883
100000.0000,863.0853,819.6082,906.5625
110000.0000,1059.5617,916.5189,1202.6045
120000.0000,983.9883,880.4794,1087.4973
130000.0000,1413.6090,1035.1833,1792.0347
140000.0000,1586.6897,1118.1208,2055.2585
150000.0000,1526.8070,1059.3761,1994.2379
160000.0000,1209.6030,956.8758,1462.3302
170000.0000,1481.5833,1101.5072,1861.6594
180000.0000,2019.0910,1271.7300,2766.4520
190000.0000,2007.8963,1137.7906,2878.0021
200000.0000,2062.3143,1207.3231,2917.3055
210000.0000,1673.1583,785.4570,2560.8597
220000.0000,2499.6557,1409.2226,3590.0887
230000.0000,2627.8003,1431.7668,3823.8338
240000.0000,2619.6767,1522.5946,3716.7588
250000.0000,2996.3367,1583.7551,4408.9182
260000.0000,2914.6567,1607.1852,4222.1281
270000.0000,3059.0867,1590.5161,4527.6573
280000.0000,3484.6333,2203.6637,4765.6030
290000.0000,3225.1633,1708.9857,4741.3409
300000.0000,3143.3000,2044.9726,4241.6274
310000.0000,3498.1833,2019.4048,4976.9619
320000.0000,3936.5167,2513.3473,5359.6860
330000.0000,3845.1633,2385.8138,5304.5128
340000.0000,4004.9700,2661.1717,5348.7683
350000.0000,3432.3133,2258.9823,4605.6444
360000.0000,3819.2833,2355.2586,5283.3081
370000.0000,4070.6967,2660.3346,5481.0587
380000.0000,4145.1967,2706.6839,5583.7094
390000.0000,4145.0200,2907.1035,5382.9365
400000.0000,4207.3700,2865.0011,5549.7389
410000.0000,4254.0933,2786.7197,5721.4669
420000.0000,4484.0067,3165.9712,5802.0421
430000.0000,4390.4200,3150.7234,5630.1166
440000.0000,4519.8533,3253.7549,5785.9518
450000.0000,4475.1000,3286.3146,5663.8854
460000.0000,4473.8600,3113.9952,5833.7248
470000.0000,4467.7500,3196.4332,5739.0668
480000.0000,4696.9333,3537.3097,5856.5570
490000.0000,4779.4867,3672.1426,5886.8307
500000.0000,4734.9167,3518.5712,5951.2621


==> figures/data/mujoco/tidy/Ant-v4__FLOP.csv <==
step,mean,lo,hi
10000.0000,997.0890,996.8895,997.2885
20000.0000,999.8683,999.6054,1000.1312
30000.0000,856.8273,814.5329,899.1217
40000.0000,937.5105,928.6283,946.3927
50000.0000,842.9854,762.6686,923.3021
60000.0000,891.1651,746.4264,1035.9038
70000.0000,925.8241,739.5237,1112.1245
80000.0000,1233.5869,884.0645,1583.1093
90000.0000,1345.0786,992.0783,1698.0789
100000.0000,1302.4187,1018.4579,1586.3795
110000.0000,1038.6818,957.8442,1119.5195
120000.0000,1170.7968,1049.3548,1292.2388
130000.0000,1785.2060,1023.3739,2547.0381
140000.0000,2265.0485,1608.7762,2921.3209
150000.0000,2446.2798,1625.5142,3267.0454
160000.0000,2544.5546,1886.1495,3202.9598
170000.0000,2761.9550,2489.8839,3034.0261
180000.0000,2804.0181,2195.0690,3412.9672
190000.0000,2752.2710,2401.7697,3102.7722
200000.0000,3196.4412,2029.8991,4362.9833
210000.0000,3314.7632,2451.7481,4177.7783
220000.0000,3673.5274,2620.5652,4726.4897
230000.0000,3562.7896,3113.3877,4012.1914
240000.0000,4008.6923,3510.2907,4507.0938
250000.0000,4286.9924,3776.4953,4797.4895
260000.0000,4285.2222,3426.0293,5144.4150
270000.0000,3959.6357,3187.7150,4731.5564
280000.0000,4181.1585,3359.2245,5003.0926
290000.0000,4682.7320,4238.9556,5126.5083
300000.0000,4375.0558,4261.4936,4488.6180
310000.0000,4888.1182,4511.8964,5264.3401
320000.0000,4370.5857,3954.8761,4786.2954
330000.0000,4945.8957,4455.2473,5436.5440
340000.0000,4441.5077,3977.5900,4905.4253
350000.0000,5151.1934,4905.1189,5397.2679
360000.0000,5208.1510,4848.7039,5567.5981
370000.0000,5026.3217,4422.8562,5629.7872
380000.0000,5262.2681,4959.0041,5565.5321
390000.0000,5162.9006,4858.6111,5467.1901
400000.0000,5328.6842,5016.5570,5640.8114
410000.0000,5313.5501,4865.7836,5761.3167
420000.0000,4989.5507,4695.7421,5283.3593
430000.0000,5466.0727,5121.0430,5811.1023
440000.0000,5198.8014,4578.9945,5818.6084
450000.0000,5509.9981,5150.1831,5869.8131
460000.0000,5356.3711,4973.4473,5739.2950
470000.0000,5591.7573,5337.9332,5845.5814
480000.0000,5643.0533,5287.9365,5998.1702
490000.0000,5636.4616,5323.6532,5949.2699
500000.0000,5642.8992,5302.6173,5983.1812


==> figures/data/mujoco/tidy/Ant-v4__FlowRL.csv <==
step,mean,lo,hi
10000.0000,-73.0158,-117.3340,-28.6976
20000.0000,-107.5247,-154.1015,-60.9479
30000.0000,820.4390,769.3781,871.4999
40000.0000,862.1120,835.0316,889.1924
50000.0000,798.7977,739.1516,858.4437
60000.0000,861.7157,778.6454,944.7860
70000.0000,689.0660,460.1802,917.9518
80000.0000,587.6567,507.9780,667.3353
90000.0000,945.6807,762.2895,1129.0718
100000.0000,740.2383,583.3196,897.1571
110000.0000,755.9127,547.3007,964.5246
120000.0000,1082.6587,743.3978,1421.9195
130000.0000,1394.0567,1069.6055,1718.5079
140000.0000,1232.2143,901.5906,1562.8380
150000.0000,1504.1433,1277.8687,1730.4180
160000.0000,2097.9133,1962.5137,2233.3130
170000.0000,1991.1100,1874.7652,2107.4548
180000.0000,2121.9733,1790.0770,2453.8697
190000.0000,2270.6533,1941.1622,2600.1445
200000.0000,2712.5733,1794.2916,3630.8551
210000.0000,3008.4567,2680.3851,3336.5283
220000.0000,2828.6400,2188.7509,3468.5291
230000.0000,2985.5533,2511.1955,3459.9111
240000.0000,2514.3743,1400.9024,3627.8463
250000.0000,3630.6633,3331.6312,3929.6954
260000.0000,3626.3933,3245.8655,4006.9211
270000.0000,3700.3000,3474.7006,3925.8994
280000.0000,4069.8500,3994.4296,4145.2704
290000.0000,4181.2833,3956.6621,4405.9046
300000.0000,3946.8567,3703.5483,4190.1651
310000.0000,4014.7900,3669.7656,4359.8144
320000.0000,3835.6000,2965.7791,4705.4209
330000.0000,3515.7600,3238.5639,3792.9561
340000.0000,4157.3300,3685.4428,4629.2172
350000.0000,3504.1500,2423.8322,4584.4678
360000.0000,4372.9733,4168.9381,4577.0086
370000.0000,4564.4067,4162.5248,4966.2885
380000.0000,4105.7767,3162.1361,5049.4173
390000.0000,4875.0567,4643.6466,5106.4667
400000.0000,5018.7933,4826.3310,5211.2556
410000.0000,5098.6133,4953.1814,5244.0453
420000.0000,4646.9767,4355.7402,4938.2132
430000.0000,4353.1433,3668.9243,5037.3624
440000.0000,4639.2933,4084.1623,5194.4244
450000.0000,5099.1400,4790.8746,5407.4054
460000.0000,4659.2200,4460.9211,4857.5189
470000.0000,5077.8800,4620.9025,5534.8575
480000.0000,5368.0633,5105.5772,5630.5495
490000.0000,5469.9967,5251.1202,5688.8732
500000.0000,5478.3967,5269.8017,5686.9916


==> figures/data/mujoco/tidy/Ant-v4__QSM.csv <==
step,mean,lo,hi
10000.0000,997.0890,996.8895,997.2885
20000.0000,999.8683,999.6054,1000.1312
30000.0000,-703.1597,-1199.1195,-207.2000
40000.0000,-46.8452,-63.2328,-30.4576
50000.0000,-39.9230,-42.0257,-37.8203
60000.0000,-31.7341,-35.1873,-28.2809
70000.0000,-28.9369,-34.8594,-23.0143
80000.0000,-26.2239,-32.7563,-19.6916
90000.0000,-18.8494,-21.1500,-16.5488
100000.0000,-20.2177,-21.1619,-19.2736
110000.0000,-20.2713,-23.6010,-16.9416
120000.0000,-19.3524,-24.4725,-14.2323
130000.0000,-23.3165,-29.4054,-17.2275
140000.0000,-16.5537,-18.1456,-14.9619
150000.0000,-19.0374,-20.4551,-17.6197
160000.0000,-20.7566,-22.6293,-18.8839
170000.0000,-18.6669,-21.1880,-16.1457
180000.0000,-17.9260,-18.9709,-16.8811
190000.0000,-16.9768,-21.5614,-12.3923
200000.0000,-16.2846,-18.9036,-13.6656
210000.0000,-15.9832,-18.8577,-13.1086
220000.0000,-16.0213,-17.9001,-14.1424
230000.0000,-15.9505,-16.8047,-15.0963
240000.0000,-14.9538,-16.8181,-13.0894
250000.0000,-15.7088,-17.3019,-14.1158
260000.0000,-16.6451,-19.3807,-13.9096
270000.0000,-13.5889,-15.9159,-11.2619
280000.0000,-16.3247,-19.1309,-13.5184
290000.0000,-13.6480,-14.1900,-13.1060
300000.0000,-15.9276,-18.7314,-13.1238
310000.0000,-14.9609,-16.9128,-13.0091
320000.0000,-17.0533,-19.8219,-14.2847
330000.0000,-11.6072,-14.1072,-9.1072
340000.0000,-12.1883,-14.4329,-9.9438
350000.0000,-13.7005,-17.1922,-10.2087
360000.0000,-12.8207,-15.4924,-10.1490
370000.0000,-18.1342,-20.4353,-15.8330
380000.0000,-14.9119,-15.0590,-14.7649
390000.0000,-14.6604,-19.7849,-9.5358
400000.0000,-12.9768,-15.0951,-10.8585
410000.0000,-15.0828,-18.6032,-11.5624
420000.0000,-13.3975,-15.4095,-11.3856
430000.0000,-21.9666,-27.9609,-15.9723
440000.0000,-12.9958,-14.7286,-11.2631
450000.0000,-12.2563,-13.7975,-10.7151
460000.0000,-14.4773,-14.8500,-14.1046
470000.0000,-16.3792,-19.1723,-13.5860
480000.0000,-13.0996,-15.6468,-10.5523
490000.0000,-11.4750,-13.0107,-9.9392
500000.0000,-13.7903,-19.9332,-7.6475


==> figures/data/mujoco/tidy/Hopper-v4__DIPO.csv <==
step,mean,lo,hi
10000.0000,148.6090,142.2533,154.9647
20000.0000,127.5863,125.4268,129.7459
30000.0000,181.1670,172.9421,189.3919
40000.0000,192.1488,112.7051,271.5925
50000.0000,229.6100,157.9682,301.2518
60000.0000,250.6840,217.4994,283.8686
70000.0000,295.9970,257.2290,334.7650
80000.0000,346.4550,326.9501,365.9599
90000.0000,367.8867,338.8588,396.9145
100000.0000,325.3080,259.7530,390.8630
110000.0000,386.2837,337.0189,435.5484
120000.0000,511.9923,345.4798,678.5049
130000.0000,517.9270,385.5052,650.3488
140000.0000,764.3137,285.6164,1243.0110
150000.0000,532.6090,387.6690,677.5490
160000.0000,618.2020,442.1093,794.2947
170000.0000,602.5147,449.2964,755.7329
180000.0000,833.9200,408.3394,1259.5006
190000.0000,821.3057,498.6384,1143.9730
200000.0000,1075.7667,435.0780,1716.4554
210000.0000,863.5783,536.1467,1191.0100
220000.0000,1217.1500,445.1981,1989.1019
230000.0000,1377.0840,421.2802,2332.8878
240000.0000,1759.1357,661.8255,2856.4458
250000.0000,1493.2097,331.2162,2655.2031
260000.0000,1340.1430,559.8638,2120.4222
270000.0000,1633.7500,678.8397,2588.6603
280000.0000,1913.0177,911.7375,2914.2978
290000.0000,1898.2547,771.4775,3025.0318
300000.0000,1765.2983,604.7103,2925.8864
310000.0000,1745.1567,587.7669,2902.5464
320000.0000,1983.2937,901.2304,3065.3569
330000.0000,1783.2600,914.5639,2651.9561
340000.0000,1799.7417,684.6956,2914.7877
350000.0000,2352.0517,1150.4391,3553.6642
360000.0000,2230.9623,1242.1790,3219.7457
370000.0000,2337.9203,1255.0483,3420.7923
380000.0000,2430.8073,1338.8237,3522.7910
390000.0000,2355.2273,1381.2145,3329.2402
400000.0000,2551.8967,1594.6224,3509.1709
410000.0000,2480.1500,1758.6444,3201.6556
420000.0000,2245.7633,1424.6293,3066.8974
430000.0000,2726.6833,2021.1708,3432.1959
440000.0000,2684.9967,1863.6415,3506.3519
450000.0000,2792.0700,2198.9866,3385.1534
460000.0000,3096.7300,2856.8048,3336.6552
470000.0000,2924.0500,2483.3831,3364.7169
480000.0000,1928.5967,1222.1209,2635.0724
490000.0000,2875.6100,2334.7879,3416.4321
500000.0000,2575.6233,1628.0487,3523.1980


==> figures/data/mujoco/tidy/Hopper-v4__FLOP.csv <==
step,mean,lo,hi
10000.0000,148.6090,142.2531,154.9648
20000.0000,127.5864,125.4265,129.7463
30000.0000,174.6066,158.8717,190.3416
40000.0000,203.9490,185.8826,222.0155
50000.0000,232.0795,179.5684,284.5907
60000.0000,289.2074,251.9638,326.4509
70000.0000,267.4424,241.4830,293.4018
80000.0000,268.2974,262.1689,274.4260
90000.0000,409.9859,280.7955,539.1763
100000.0000,366.5048,267.9243,465.0853
110000.0000,462.4922,395.8018,529.1826
120000.0000,649.3762,422.1709,876.5815
130000.0000,837.9742,377.1851,1298.7632
140000.0000,575.1717,500.0811,650.2623
150000.0000,681.6573,555.4538,807.8609
160000.0000,702.7535,656.6368,748.8701
170000.0000,1334.1158,432.9650,2235.2666
180000.0000,1556.1724,539.3356,2573.0092
190000.0000,1426.7234,352.2568,2501.1901
200000.0000,1387.2269,446.2273,2328.2264
210000.0000,1042.2647,823.6654,1260.8640
220000.0000,866.1300,761.8886,970.3714
230000.0000,1524.1083,748.1685,2300.0481
240000.0000,2021.3446,1082.7154,2959.9737
250000.0000,2018.2293,1040.8770,2995.5816
260000.0000,2093.6782,1096.6450,3090.7113
270000.0000,2331.3342,1250.7895,3411.8789
280000.0000,2210.3972,1229.3458,3191.4485
290000.0000,1759.6433,780.1484,2739.1382
300000.0000,2270.9020,1509.9338,3031.8702
310000.0000,983.1150,793.0502,1173.1798
320000.0000,3027.8547,2645.8599,3409.8495
330000.0000,3214.3994,2973.5169,3455.2819
340000.0000,3242.4349,2999.1136,3485.7563
350000.0000,3149.2175,2797.4329,3501.0022
360000.0000,3236.8962,3041.8010,3431.9914
370000.0000,3221.1634,2972.5787,3469.7481
380000.0000,2523.5528,1389.1073,3657.9983
390000.0000,3271.5032,3066.2146,3476.7918
400000.0000,2800.4316,2494.3166,3106.5466
410000.0000,3142.2735,2784.6462,3499.9008
420000.0000,2466.7843,1926.1401,3007.4284
430000.0000,2916.6672,2205.4293,3627.9052
440000.0000,3082.4421,2604.7465,3560.1377
450000.0000,2864.8791,2398.9264,3330.8318
460000.0000,3313.8763,3137.5473,3490.2053
470000.0000,2637.3599,1828.4423,3446.2776
480000.0000,3212.8785,3200.5868,3225.1702
490000.0000,3196.8173,3136.8882,3256.7464
500000.0000,3321.6950,3148.8699,3494.5201


==> figures/data/mujoco/tidy/Hopper-v4__FlowRL.csv <==
step,mean,lo,hi
10000.0000,18.6048,14.8839,22.3257
20000.0000,13.3871,8.2427,18.5315
30000.0000,172.8923,169.2243,176.5603
40000.0000,176.6537,137.6888,215.6185
50000.0000,215.8120,183.3109,248.3131
60000.0000,213.7960,188.9659,238.6261
70000.0000,212.7690,167.9086,257.6294
80000.0000,266.3110,216.1359,316.4861
90000.0000,250.1037,195.4406,304.7668
100000.0000,299.2110,224.0401,374.3819
110000.0000,524.7103,182.4389,866.9817
120000.0000,284.5740,241.2376,327.9104
130000.0000,343.0223,327.2153,358.8293
140000.0000,374.0963,282.0244,466.1683
150000.0000,374.1463,325.3041,422.9885
160000.0000,548.9820,329.4490,768.5150
170000.0000,490.4363,348.6540,632.2186
180000.0000,868.7797,159.9891,1577.5703
190000.0000,1173.8080,303.0292,2044.5868
200000.0000,826.4817,470.0452,1182.9181
210000.0000,791.7273,559.9155,1023.5392
220000.0000,602.4267,336.6080,868.2453
230000.0000,1026.7767,719.3204,1334.2329
240000.0000,1297.3523,834.9150,1759.7897
250000.0000,1443.4593,731.4339,2155.4848
260000.0000,1473.0567,1247.2943,1698.8191
270000.0000,1932.1937,1073.8727,2790.5146
280000.0000,1268.3510,609.5985,1927.1035
290000.0000,1744.7767,1006.5686,2482.9847
300000.0000,1573.4500,1066.1738,2080.7262
310000.0000,2217.6833,1469.9434,2965.4232
320000.0000,2566.0267,2328.0153,2804.0381
330000.0000,1919.1267,1211.4132,2626.8401
340000.0000,2464.0500,1537.1790,3390.9210
350000.0000,2607.1033,2048.8566,3165.3501
360000.0000,2840.3400,2328.5048,3352.1752
370000.0000,2858.8433,2385.3328,3332.3539
380000.0000,2932.2167,2542.8822,3321.5511
390000.0000,2511.6300,1579.4923,3443.7677
400000.0000,2186.8000,1468.9637,2904.6363
410000.0000,2954.8000,2823.0127,3086.5873
420000.0000,3014.2733,2799.0405,3229.5061
430000.0000,3076.0800,2891.4112,3260.7488
440000.0000,3141.7900,2975.1719,3308.4081
450000.0000,3149.7100,2934.0066,3365.4134
460000.0000,2515.8867,2027.2922,3004.4812
470000.0000,3142.5567,2945.4818,3339.6315
480000.0000,2571.2033,2159.4100,2982.9967
490000.0000,2843.6867,2228.1230,3459.2503
500000.0000,3140.1833,2969.4063,3310.9604


==> figures/data/mujoco/tidy/Hopper-v4__QSM.csv <==
step,mean,lo,hi
10000.0000,148.6090,142.2531,154.9648
20000.0000,127.5864,125.4265,129.7463
30000.0000,203.3677,175.7398,230.9956
40000.0000,325.3797,278.3136,372.4458
50000.0000,313.0635,284.6781,341.4488
60000.0000,428.5685,377.8025,479.3346
70000.0000,408.4095,364.0378,452.7813
80000.0000,517.3655,476.1390,558.5920
90000.0000,599.7390,369.7496,829.7284
100000.0000,679.4940,450.7959,908.1920
110000.0000,862.8931,624.4431,1101.3431
120000.0000,932.6303,589.6462,1275.6144
130000.0000,1078.2077,482.7365,1673.6789
140000.0000,1359.8498,653.9442,2065.7553
150000.0000,1715.1820,843.0179,2587.3461
160000.0000,1451.5480,902.3949,2000.7011
170000.0000,1455.9884,614.8464,2297.1304
180000.0000,1851.4739,925.4836,2777.4642
190000.0000,1560.9385,1305.7791,1816.0979
200000.0000,1799.8924,1196.2218,2403.5631
210000.0000,1115.2535,758.9004,1471.6066
220000.0000,1660.5922,1047.8762,2273.3081
230000.0000,2012.5862,1373.5379,2651.6346
240000.0000,1641.0780,1365.2949,1916.8611
250000.0000,1756.3453,1607.0828,1905.6078
260000.0000,1803.5634,1030.6695,2576.4572
270000.0000,2008.1904,1484.6349,2531.7460
280000.0000,2216.2896,1670.5831,2761.9961
290000.0000,2753.1393,2366.2210,3140.0576
300000.0000,2483.3300,1693.1547,3273.5054
310000.0000,2574.2806,1786.2411,3362.3202
320000.0000,2490.2657,2248.3956,2732.1358
330000.0000,2351.5427,1627.0712,3076.0141
340000.0000,2216.7632,1718.9422,2714.5842
350000.0000,2497.7016,1703.7559,3291.6474
360000.0000,2823.2459,2670.2087,2976.2831
370000.0000,2916.1703,2501.1635,3331.1772
380000.0000,2831.9493,2094.0736,3569.8250
390000.0000,2845.2281,2229.0118,3461.4445
400000.0000,2544.2105,1845.2600,3243.1611
410000.0000,2895.1183,2640.6164,3149.6203
420000.0000,2959.1604,2700.1129,3218.2080
430000.0000,2560.0693,1835.9206,3284.2180
440000.0000,2683.3228,2139.4053,3227.2403
450000.0000,2957.3486,2634.2765,3280.4207
460000.0000,3001.2892,2748.0253,3254.5530
470000.0000,3117.7420,2880.4401,3355.0438
480000.0000,3171.1199,2981.7491,3360.4908
490000.0000,3115.2564,2859.9611,3370.5517
500000.0000,3080.1592,2720.7937,3439.5247


==> figures/data/mujoco/tidy/Humanoid-v4__DIPO.csv <==
step,mean,lo,hi
10000.0000,207.6787,207.6574,207.7000
20000.0000,207.0567,206.6308,207.4826
30000.0000,269.1400,247.5328,290.7472
40000.0000,399.5663,321.8633,477.2693
50000.0000,270.7277,257.7883,283.6670
60000.0000,496.8817,428.2535,565.5099
70000.0000,359.6393,315.8181,403.4606
80000.0000,414.6243,394.1404,435.1083
90000.0000,514.7063,424.8652,604.5475
100000.0000,434.7420,349.8160,519.6680
110000.0000,471.4910,417.8987,525.0833
120000.0000,623.9013,525.1072,722.6954
130000.0000,575.9567,509.4616,642.4517
140000.0000,671.3927,577.3564,765.4289
150000.0000,654.3033,590.2363,718.3704
160000.0000,672.9213,586.0722,759.7704
170000.0000,682.4527,670.2485,694.6569
180000.0000,751.2277,650.0350,852.4203
190000.0000,718.2013,646.4154,789.9872
200000.0000,812.0247,733.5990,890.4504
210000.0000,774.0023,740.4323,807.5724
220000.0000,784.8487,675.3699,894.3274
230000.0000,990.0147,895.5811,1084.4482
240000.0000,950.0593,792.8663,1107.2524
250000.0000,1601.1027,905.5264,2296.6789
260000.0000,935.9940,737.6142,1134.3738
270000.0000,1181.7460,960.7157,1402.7763
280000.0000,1141.9020,854.5263,1429.2777
290000.0000,2133.6837,436.3862,3830.9812
300000.0000,1375.4467,1061.3489,1689.5444
310000.0000,1653.4873,1044.7995,2262.1752
320000.0000,1547.4400,1336.4840,1758.3960
330000.0000,1596.1100,614.8891,2577.3309
340000.0000,1894.3930,1031.3360,2757.4500
350000.0000,960.3467,698.2926,1222.4008
360000.0000,2266.7637,725.7312,3807.7961
370000.0000,2538.1390,1174.3631,3901.9149
380000.0000,1632.4297,300.1114,2964.7480
390000.0000,1511.7247,520.3687,2503.0807
400000.0000,2170.2227,661.3259,3679.1194
410000.0000,1608.0037,884.0432,2331.9642
420000.0000,2548.3033,963.4816,4133.1250
430000.0000,2302.8967,883.9912,3721.8021
440000.0000,2259.0510,670.6714,3847.4306
450000.0000,2915.9367,1197.0938,4634.7795
460000.0000,2135.3500,1262.1169,3008.5831
470000.0000,2517.6767,1156.9523,3878.4010
480000.0000,2590.0067,1637.9520,3542.0614
490000.0000,3015.4633,1600.5594,4430.3673
500000.0000,2513.8233,1225.2344,3802.4123


==> figures/data/mujoco/tidy/Humanoid-v4__FLOP.csv <==
step,mean,lo,hi
10000.0000,207.6787,207.6577,207.6997
20000.0000,207.0566,206.6305,207.4827
30000.0000,264.9354,251.0070,278.8639
40000.0000,330.8646,295.9108,365.8185
50000.0000,380.1013,343.6495,416.5532
60000.0000,327.2865,251.6218,402.9513
70000.0000,484.7637,412.6916,556.8357
80000.0000,443.3845,329.6716,557.0975
90000.0000,444.4947,357.3947,531.5948
100000.0000,523.5688,434.1972,612.9403
110000.0000,554.9620,469.7528,640.1711
120000.0000,600.2129,535.2139,665.2120
130000.0000,750.9856,558.3040,943.6673
140000.0000,841.1694,528.4876,1153.8512
150000.0000,858.8245,619.1705,1098.4785
160000.0000,774.3505,561.3841,987.3170
170000.0000,783.8470,700.4940,867.2000
180000.0000,777.7383,595.1464,960.3303
190000.0000,820.0491,795.1174,844.9808
200000.0000,930.8180,532.9149,1328.7211
210000.0000,843.0951,699.1464,987.0438
220000.0000,924.7998,764.8812,1084.7184
230000.0000,1267.0679,725.9299,1808.2060
240000.0000,975.3753,663.8606,1286.8899
250000.0000,1636.7453,503.0654,2770.4252
260000.0000,1267.3716,654.0965,1880.6467
270000.0000,1459.5754,599.9096,2319.2412
280000.0000,1896.1976,192.8375,3599.5578
290000.0000,2001.7175,744.1844,3259.2506
300000.0000,1411.6443,927.2154,1896.0731
310000.0000,1642.1245,888.8735,2395.3755
320000.0000,2466.6553,346.8103,4586.5003
330000.0000,2289.7948,706.0317,3873.5579
340000.0000,2604.6502,1281.6724,3927.6281
350000.0000,2863.3285,1138.4086,4588.2485
360000.0000,2898.9532,1603.4200,4194.4864
370000.0000,2431.6471,1137.6267,3725.6675
380000.0000,1396.1546,1151.7726,1640.5365
390000.0000,2551.6769,1835.8128,3267.5409
400000.0000,3135.5486,1930.1096,4340.9876
410000.0000,3338.5694,1664.7383,5012.4005
420000.0000,2589.1241,1695.4809,3482.7674
430000.0000,3597.1358,2255.6892,4938.5824
440000.0000,3019.9368,1412.0566,4627.8170
450000.0000,4289.2110,3008.1913,5570.2307
460000.0000,3940.6217,3837.7659,4043.4774
470000.0000,4247.1371,2799.2621,5695.0121
480000.0000,4190.6735,3300.0171,5081.3298
490000.0000,4860.8060,3986.5902,5735.0217
500000.0000,4584.1486,3915.0586,5253.2387


==> figures/data/mujoco/tidy/Humanoid-v4__FlowRL.csv <==
step,mean,lo,hi
10000.0000,114.2084,96.8520,131.5647
20000.0000,146.4250,127.5540,165.2960
30000.0000,288.6027,278.3543,298.8510
40000.0000,365.8897,269.9698,461.8095
50000.0000,379.5523,308.8924,450.2123
60000.0000,352.1863,330.6953,373.6774
70000.0000,438.3387,356.6050,520.0723
80000.0000,404.7473,361.8761,447.6186
90000.0000,512.6530,482.7459,542.5601
100000.0000,472.9477,456.1199,489.7754
110000.0000,562.4687,493.9882,630.9491
120000.0000,525.9443,440.5969,611.2917
130000.0000,670.9437,529.9222,811.9651
140000.0000,666.4787,595.9678,736.9896
150000.0000,722.9460,615.4277,830.4643
160000.0000,681.2953,633.2732,729.3175
170000.0000,765.9043,651.2629,880.5458
180000.0000,800.0593,621.7427,978.3760
190000.0000,1115.6677,674.2209,1557.1145
200000.0000,1025.5763,721.4245,1329.7282
210000.0000,1241.5630,680.8362,1802.2898
220000.0000,899.6283,620.0801,1179.1765
230000.0000,1542.0767,1214.7208,1869.4326
240000.0000,1399.6280,1048.5869,1750.6691
250000.0000,1388.6767,1113.4930,1663.8603
260000.0000,1649.9233,1181.2733,2118.5734
270000.0000,1560.1160,914.3581,2205.8739
280000.0000,2398.8967,1123.4433,3674.3500
290000.0000,2370.7243,939.2072,3802.2414
300000.0000,1264.2723,894.3315,1634.2131
310000.0000,2701.8007,1242.0975,4161.5039
320000.0000,3372.0900,2067.6351,4676.5449
330000.0000,3209.1167,2651.8261,3766.4072
340000.0000,2639.1267,2333.8014,2944.4519
350000.0000,3573.2133,3459.7776,3686.6490
360000.0000,3327.7200,2738.0140,3917.4260
370000.0000,3552.2900,3342.3873,3762.1927
380000.0000,4366.3500,3899.5269,4833.1731
390000.0000,3527.4567,3022.5968,4032.3166
400000.0000,3818.3833,2949.4263,4687.3404
410000.0000,4098.3833,3449.3476,4747.4190
420000.0000,4119.2900,3408.2579,4830.3221
430000.0000,4575.6600,4124.3660,5026.9540
440000.0000,4790.4167,4523.9994,5056.8339
450000.0000,4659.9800,3942.5941,5377.3659
460000.0000,5089.5667,4962.0607,5217.0726
470000.0000,4768.2100,4154.9498,5381.4702
480000.0000,5159.5500,5058.2578,5260.8422
490000.0000,4717.3433,3918.7473,5515.9394
500000.0000,5052.8133,4779.2174,5326.4092


==> figures/data/mujoco/tidy/Humanoid-v4__QSM.csv <==
step,mean,lo,hi
10000.0000,207.6787,207.6577,207.6997
20000.0000,207.0566,206.6305,207.4827
30000.0000,276.8587,240.3839,313.3335
40000.0000,393.4672,383.7127,403.2217
50000.0000,411.5174,350.4973,472.5376
60000.0000,309.0468,274.6435,343.4501
70000.0000,462.0380,424.0131,500.0628
80000.0000,435.8544,419.9303,451.7785
90000.0000,434.6797,383.8462,485.5131
100000.0000,532.1050,496.8266,567.3835
110000.0000,550.2725,507.7427,592.8023
120000.0000,461.4455,388.0322,534.8587
130000.0000,663.0974,601.2912,724.9036
140000.0000,614.4437,529.4163,699.4712
150000.0000,739.0235,691.6961,786.3509
160000.0000,649.1079,568.2969,729.9189
170000.0000,822.7004,675.2108,970.1900
180000.0000,827.9808,582.2779,1073.6836
190000.0000,1060.5522,825.5000,1295.6044
200000.0000,1060.8428,624.6520,1497.0337
210000.0000,1023.5275,955.4173,1091.6376
220000.0000,1283.1116,840.9454,1725.2779
230000.0000,1202.7734,842.5067,1563.0401
240000.0000,1048.4810,881.8997,1215.0623
250000.0000,1799.0143,1084.9705,2513.0581
260000.0000,1104.2532,811.0634,1397.4431
270000.0000,1284.5806,857.7668,1711.3945
280000.0000,1615.1435,1239.6438,1990.6433
290000.0000,1999.6429,1627.7672,2371.5187
300000.0000,1838.3220,1528.7510,2147.8930
310000.0000,2332.8475,1903.7808,2761.9142
320000.0000,2249.5888,2016.5698,2482.6077
330000.0000,3515.9864,2302.3747,4729.5982
340000.0000,3326.9086,1630.4776,5023.3396
350000.0000,2923.8807,1900.1362,3947.6253
360000.0000,2573.3649,2420.2348,2726.4949
370000.0000,3669.6529,2998.0372,4341.2687
380000.0000,3376.3429,2465.2321,4287.4537
390000.0000,4351.7067,3874.7183,4828.6952
400000.0000,4012.0157,2748.5522,5275.4793
410000.0000,4463.4144,3806.6409,5120.1879
420000.0000,3723.7065,3032.4248,4414.9883
430000.0000,4744.6295,4585.3114,4903.9475
440000.0000,4364.0168,3556.9140,5171.1196
450000.0000,4413.6748,3859.8258,4967.5238
460000.0000,4650.5793,4134.4721,5166.6865
470000.0000,4521.1805,3973.3976,5068.9634
480000.0000,5001.8144,4819.7942,5183.8347
490000.0000,4988.9308,4474.4539,5503.4077
500000.0000,5104.4761,4936.3071,5272.6450


==> figures/data/mujoco/tidy/Walker2d-v4__DIPO.csv <==
step,mean,lo,hi
10000.0000,96.3593,93.1029,99.6157
20000.0000,90.5117,90.0150,91.0084
30000.0000,203.6410,53.4815,353.8005
40000.0000,248.2497,207.7488,288.7505
50000.0000,288.6770,255.2857,322.0683
60000.0000,434.6343,238.1294,631.1392
70000.0000,294.7027,265.3499,324.0554
80000.0000,340.0060,291.0005,389.0115
90000.0000,344.2193,299.7383,388.7003
100000.0000,324.8813,277.3452,372.4175
110000.0000,345.6853,285.7573,405.6134
120000.0000,364.0577,319.9777,408.1376
130000.0000,488.4113,327.4094,649.4133
140000.0000,457.5107,391.8040,523.2173
150000.0000,485.2027,387.3695,583.0358
160000.0000,625.9287,302.6730,949.1843
170000.0000,682.0067,327.6372,1036.3761
180000.0000,492.6847,371.8767,613.4926
190000.0000,518.5427,405.3204,631.7649
200000.0000,536.3877,407.5904,665.1850
210000.0000,549.0717,502.8504,595.2930
220000.0000,1036.7383,366.9024,1706.5743
230000.0000,1181.2347,407.8019,1954.6674
240000.0000,1515.2710,405.9304,2624.6116
250000.0000,1305.5033,403.6566,2207.3501
260000.0000,1544.8420,727.1063,2362.5777
270000.0000,2057.9243,1055.3876,3060.4611
280000.0000,2136.6917,1122.3549,3151.0284
290000.0000,2440.6347,1317.4340,3563.8353
300000.0000,2288.5223,1144.0724,3432.9723
310000.0000,2415.6700,1199.2080,3632.1320
320000.0000,2685.3193,1374.0111,3996.6276
330000.0000,2378.6430,1264.3647,3492.9213
340000.0000,2729.5800,1618.6838,3840.4762
350000.0000,2679.3940,1290.9640,4067.8240
360000.0000,2612.6410,1062.0357,4163.2463
370000.0000,2616.4363,1322.3165,3910.5561
380000.0000,2535.3017,1407.9472,3662.6561
390000.0000,2740.6673,1337.2821,4144.0526
400000.0000,2951.8900,1733.3464,4170.4336
410000.0000,3224.1367,2174.3600,4273.9133
420000.0000,3328.8667,2158.8780,4498.8553
430000.0000,3429.5667,2507.1584,4351.9750
440000.0000,3138.8600,2654.4281,3623.2919
450000.0000,3871.0533,3117.8211,4624.2856
460000.0000,3714.0633,3295.5335,4132.5932
470000.0000,3716.8633,3399.7174,4034.0092
480000.0000,3706.4100,3049.1062,4363.7138
490000.0000,3715.4900,2878.5082,4552.4718
500000.0000,3125.9833,2013.4315,4238.5352


==> figures/data/mujoco/tidy/Walker2d-v4__FLOP.csv <==
step,mean,lo,hi
10000.0000,96.3594,93.1028,99.6159
20000.0000,90.5116,90.0149,91.0083
30000.0000,271.3094,119.3180,423.3008
40000.0000,250.8289,205.4478,296.2100
50000.0000,288.5369,273.2351,303.8387
60000.0000,276.5494,260.0873,293.0115
70000.0000,290.7369,218.1639,363.3099
80000.0000,357.1339,254.2844,459.9835
90000.0000,407.1333,299.5137,514.7529
100000.0000,422.4858,325.2363,519.7353
110000.0000,429.0762,323.5375,534.6148
120000.0000,739.8009,116.3605,1363.2413
130000.0000,780.7507,660.9043,900.5971
140000.0000,632.1031,240.4022,1023.8040
150000.0000,715.1453,196.3938,1233.8967
160000.0000,693.2789,301.2752,1085.2825
170000.0000,504.1988,340.5113,667.8863
180000.0000,955.1818,337.9127,1572.4510
190000.0000,1229.1823,461.5570,1996.8075
200000.0000,1133.3865,239.7626,2027.0104
210000.0000,802.7186,553.9628,1051.4745
220000.0000,1399.5314,653.4957,2145.5672
230000.0000,960.0351,680.2524,1239.8179
240000.0000,1410.2287,557.2536,2263.2037
250000.0000,1178.4863,923.1971,1433.7754
260000.0000,1388.8936,1006.5260,1771.2613
270000.0000,1291.4742,914.6041,1668.3443
280000.0000,1064.4822,570.8365,1558.1278
290000.0000,1097.9880,869.4711,1326.5049
300000.0000,1644.7564,856.4215,2433.0912
310000.0000,2253.0171,1648.1342,2857.9000
320000.0000,1623.2222,636.4761,2609.9683
330000.0000,2269.1659,1635.1468,2903.1850
340000.0000,2278.5938,1255.0077,3302.1800
350000.0000,1498.5789,253.3974,2743.7603
360000.0000,2502.9225,1981.0511,3024.7939
370000.0000,2401.8773,1823.0610,2980.6935
380000.0000,2546.7444,1929.7169,3163.7720
390000.0000,2867.3673,2241.8200,3492.9145
400000.0000,2251.8305,1372.7978,3130.8632
410000.0000,2344.6617,1301.1335,3388.1898
420000.0000,2788.4900,2046.6193,3530.3607
430000.0000,2491.7688,1229.4151,3754.1225
440000.0000,2739.5557,1708.9976,3770.1138
450000.0000,3367.5907,2917.8177,3817.3637
460000.0000,2747.9143,1973.7812,3522.0475
470000.0000,2969.3438,2057.4626,3881.2250
480000.0000,3121.3816,2666.5987,3576.1644
490000.0000,3387.7408,2957.8840,3817.5976
500000.0000,3659.1915,3414.5033,3903.8797


==> figures/data/mujoco/tidy/Walker2d-v4__FlowRL.csv <==
step,mean,lo,hi
10000.0000,0.4658,-2.4401,3.3717
20000.0000,-0.1009,-0.6561,0.4543
30000.0000,290.0990,278.4772,301.7208
40000.0000,218.4727,189.4332,247.5121
50000.0000,279.9950,184.3476,375.6424
60000.0000,198.5880,162.8965,234.2795
70000.0000,212.6683,138.3009,287.0358
80000.0000,319.8360,242.4259,397.2461
90000.0000,322.7280,285.6042,359.8518
100000.0000,309.3363,274.1496,344.5231
110000.0000,815.9187,331.3330,1300.5043
120000.0000,566.4697,400.3243,732.6151
130000.0000,443.8633,281.8936,605.8331
140000.0000,512.1297,285.8049,738.4544
150000.0000,719.3543,478.7630,959.9456
160000.0000,924.5463,244.4921,1604.6006
170000.0000,1209.0040,321.3509,2096.6571
180000.0000,1313.2760,308.4186,2318.1334
190000.0000,1412.7623,290.1970,2535.3277
200000.0000,1307.8920,247.8945,2367.8895
210000.0000,1058.6847,295.5044,1821.8650
220000.0000,1394.2060,312.5892,2475.8228
230000.0000,1390.2923,164.6827,2615.9020
240000.0000,1398.4170,228.0473,2568.7867
250000.0000,1538.8563,366.4671,2711.2455
260000.0000,1582.0613,639.3082,2524.8144
270000.0000,1292.7193,238.6231,2346.8156
280000.0000,1660.6930,450.8722,2870.5138
290000.0000,2167.4630,1127.9685,3206.9575
300000.0000,2261.4533,1261.5005,3261.4062
310000.0000,1893.8620,816.7254,2970.9986
320000.0000,2499.7340,1279.9119,3719.5561
330000.0000,2864.5333,2000.2022,3728.8645
340000.0000,2515.7500,1659.0662,3372.4338
350000.0000,1907.3267,1275.4552,2539.1982
360000.0000,2884.5767,1865.9870,3903.1663
370000.0000,2922.8700,2036.4773,3809.2627
380000.0000,3050.7600,1959.1354,4142.3846
390000.0000,3008.9367,1962.8916,4054.9817
400000.0000,2956.7167,1667.4536,4245.9797
410000.0000,3665.6833,3341.0160,3990.3507
420000.0000,3041.1533,2017.8623,4064.4443
430000.0000,3405.0800,2677.9642,4132.1958
440000.0000,2650.1483,1202.7118,4097.5849
450000.0000,3813.5567,3413.0263,4214.0871
460000.0000,3786.7867,3406.5434,4167.0299
470000.0000,3890.8867,3529.8014,4251.9719
480000.0000,3521.1667,3079.2257,3963.1076
490000.0000,3719.4033,3169.9346,4268.8721
500000.0000,3662.1400,3280.1391,4044.1409


==> figures/data/mujoco/tidy/Walker2d-v4__QSM.csv <==
step,mean,lo,hi
10000.0000,96.3594,93.1028,99.6159
20000.0000,90.5116,90.0149,91.0083
30000.0000,334.3047,275.3814,393.2280
40000.0000,248.0467,109.3690,386.7245
50000.0000,236.7075,99.0708,374.3443
60000.0000,270.2730,244.8048,295.7412
70000.0000,495.0577,240.1638,749.9516
80000.0000,354.8997,252.0833,457.7161
90000.0000,270.1810,207.0736,333.2884
100000.0000,455.0409,344.9001,565.1816
110000.0000,594.7635,404.4931,785.0339
120000.0000,428.3559,408.6833,448.0286
130000.0000,391.0875,367.3757,414.7993
140000.0000,399.5989,387.9622,411.2357
150000.0000,485.4265,429.0742,541.7788
160000.0000,362.5886,317.7757,407.4015
170000.0000,594.9584,361.3363,828.5806
180000.0000,460.8230,349.5209,572.1250
190000.0000,737.6820,631.3803,843.9836
200000.0000,649.6363,556.9760,742.2966
210000.0000,588.2535,470.0142,706.4928
220000.0000,920.3190,780.9129,1059.7250
230000.0000,965.8751,620.4286,1311.3215
240000.0000,511.7420,308.9711,714.5129
250000.0000,772.7573,626.1254,919.3892
260000.0000,788.8053,695.5471,882.0635
270000.0000,760.9006,667.5631,854.2382
280000.0000,857.0563,672.2111,1041.9016
290000.0000,834.4823,728.5071,940.4576
300000.0000,884.1550,706.9526,1061.3575
310000.0000,864.0542,787.7843,940.3242
320000.0000,869.7639,485.9685,1253.5593
330000.0000,810.4795,472.2954,1148.6636
340000.0000,1023.2131,476.5183,1569.9079
350000.0000,778.8715,543.1984,1014.5446
360000.0000,1006.9620,377.7535,1636.1706
370000.0000,748.9222,431.1316,1066.7129
380000.0000,822.1962,343.3068,1301.0855
390000.0000,665.3471,411.9662,918.7280
400000.0000,838.2599,541.7596,1134.7601
410000.0000,818.0276,539.4652,1096.5899
420000.0000,973.1621,546.2179,1400.1063
430000.0000,675.0115,311.6490,1038.3740
440000.0000,1014.3901,316.0543,1712.7258
450000.0000,885.7729,604.1369,1167.4089
460000.0000,1130.1127,582.2939,1677.9316
470000.0000,706.2423,428.2181,984.2665
480000.0000,962.7020,577.5341,1347.8700
490000.0000,856.5911,371.4483,1341.7339
500000.0000,1142.8447,133.2202,2152.4692


==> figures/data/robomimic/tidy/robomimic_square_success__DSRL.csv <==
step,mean,lo,hi
0,0.5312,0.5312,0.5312
50000,0.0833333,0.0241582,0.142508
100000,0.104133,0.0409712,0.167295
150000,0.0833333,0.0241582,0.142508
200000,0.104167,0.0449916,0.163342
250000,0.2448,0.189915,0.299685
300000,0.197933,0.17406,0.221806
350000,0.213567,0.127497,0.299636
400000,0.260433,0.181763,0.339104
450000,0.270833,0.179275,0.362392
500000,0.4427,0.36255,0.52285
550000,0.406267,0.349909,0.462624
600000,0.437533,0.410456,0.464611
650000,0.421867,0.353753,0.48998
700000,0.474,0.464993,0.483007
750000,0.588533,0.511465,0.665601
800000,0.609367,0.500017,0.718717
850000,0.6458,0.582654,0.708946
900000,0.7344,0.6719,0.7969
950000,0.739567,0.639122,0.840011
1000000,0.671867,0.640617,0.703117
1050000,0.7448,0.681654,0.807946
1100000,0.723967,0.676253,0.77168
1150000,0.723967,0.684661,0.763272
1200000,0.828133,0.725685,0.930582
1250000,0.708333,0.684449,0.732217
1300000,0.786433,0.762549,0.810317
1350000,0.7552,0.737187,0.773213
1400000,0.8229,0.759754,0.886046
1450000,0.8073,0.767942,0.846658
1500000,0.8229,0.775143,0.870657


==> figures/data/robomimic/tidy/robomimic_square_success__EXPO.csv <==
step,mean,lo,hi
0,0.5312,0.5312,0.5312
50000,0.281267,0.107247,0.455286
100000,0.317733,0.152088,0.483379
150000,0.3906,0.194833,0.586367
200000,0.4219,0.2188,0.625
250000,0.4479,0.157546,0.738254
300000,0.531267,0.244899,0.817634
350000,0.5052,0.288492,0.721908
400000,0.572933,0.293265,0.852602
450000,0.609367,0.311245,0.907488
500000,0.552067,0.303857,0.800277
550000,0.572933,0.271444,0.874422
600000,0.6198,0.406509,0.833091
650000,0.640633,0.383448,0.897818
700000,0.6875,0.400686,0.974314
750000,0.713567,0.390967,1
800000,0.713533,0.471313,0.955754
850000,0.703133,0.457581,0.948685
900000,0.781233,0.591163,0.971303
950000,0.7552,0.452857,1
1000000,0.765633,0.439345,1
1050000,0.812467,0.608149,1
1100000,0.765633,0.520081,1
1150000,0.776033,0.521545,1
1200000,0.817733,0.623645,1
1250000,0.786467,0.591093,0.98184
1300000,0.802067,0.548021,1
1350000,0.796867,0.548809,1
1400000,0.786433,0.605338,0.967528
1450000,0.822933,0.63392,1
1500000,0.791633,0.563937,1


==> figures/data/robomimic/tidy/robomimic_square_success__OGPOCA.csv <==
step,mean,lo,hi
0,0.5312,0.5312,0.5312
50000,0.2604,0.205515,0.315285
100000,0.4219,0.3438,0.5
150000,0.411467,0.257331,0.565602
200000,0.5052,0.333064,0.677336
250000,0.666667,0.547312,0.786021
300000,0.666667,0.524864,0.808469
350000,0.723967,0.597642,0.850291
400000,0.703133,0.579104,0.827162
450000,0.75,0.640629,0.859371
500000,0.817733,0.623645,1
550000,0.8177,0.657331,0.978069
600000,0.781233,0.578145,0.984322
650000,0.838533,0.70203,0.975037
700000,0.8698,0.765757,0.973843
750000,0.8073,0.681009,0.933591
800000,0.916667,0.877355,0.955979
850000,0.859367,0.776706,0.942027
900000,0.911467,0.832796,0.990137
950000,0.911467,0.811022,1
1000000,0.8646,0.769086,0.960114
1050000,0.8854,0.7837,0.9871
1100000,0.8906,0.819014,0.962186
1150000,0.890667,0.822553,0.95878
1200000,0.895833,0.848131,0.943536
1250000,0.8854,0.867387,0.903413
1300000,0.9219,0.865556,0.978244
1350000,0.9375,0.896132,0.978868
1400000,0.906267,0.784196,1
1450000,0.895867,0.818799,0.972935
1500000,0.937533,0.910456,0.964611


==> figures/data/robomimic/tidy/robomimic_square_success__QF.csv <==
step,mean,lo,hi
0,0.5312,0.5312,0.5312
50000,0.265633,0.218783,0.312483
100000,0.6823,0.664287,0.700313
150000,0.890633,0.863556,0.917711
200000,0.9375,0.9219,0.9531
250000,0.968733,0.941656,0.995811
300000,0.979167,0.955283,1
350000,0.9896,0.971587,1
400000,1,1,1
450000,1,1,1
500000,1,1,1
550000,0.9948,0.985793,1
600000,0.9948,0.985793,1
650000,1,1,1
700000,0.9844,0.9844,0.9844
750000,1,1,1
800000,0.9896,0.980593,0.998607
850000,0.9948,0.985793,1
900000,1,1,1
950000,0.9948,0.985793,1
1000000,1,1,1
1050000,0.9896,0.980593,0.998607
1100000,1,1,1
1150000,0.9844,0.9688,1
1200000,0.9948,0.985793,1
1250000,0.9948,0.985793,1
1300000,0.9844,0.9688,1
1350000,0.9948,0.985793,1
1400000,0.9948,0.985793,1
1450000,1,1,1
1500000,0.9896,0.971587,1


==> figures/data/robomimic/tidy/robomimic_square_success__QFPlus.csv <==
step,mean,lo,hi
0,0.5312,0.5312,0.5312
50000,0.531233,0.515583,0.546883
100000,0.729167,0.696653,0.761681
150000,0.8073,0.72715,0.88745
200000,0.854133,0.789073,0.919193
250000,0.937467,0.910389,0.964544
300000,0.968767,0.953117,0.984417
350000,0.9427,0.924687,0.960713
400000,0.9427,0.91013,0.97527
450000,0.911433,0.872121,0.950745
500000,0.9375,0.896132,0.978868
550000,0.963567,0.939683,0.987451
600000,0.9323,0.877415,0.987185
650000,0.9844,0.9688,1
700000,0.968767,0.941689,0.995844
750000,0.968767,0.941689,0.995844
800000,0.9844,0.9844,0.9844
850000,0.9844,0.9688,1
900000,0.963567,0.954502,0.972631
950000,0.973967,0.955896,0.992038
1000000,0.974,0.964993,0.983007
1050000,0.927067,0.894537,0.959597
1100000,0.958333,0.913185,1
1150000,0.9896,0.980593,0.998607
1200000,0.974,0.964993,0.983007
1250000,0.968767,0.953117,0.984417
1300000,0.9896,0.980593,0.998607
1350000,0.973967,0.955896,0.992038
1400000,0.973967,0.955896,0.992038
1450000,0.9844,0.9688,1
1500000,0.979167,0.955283,1


==> figures/data/robomimic/tidy/robomimic_toolhang_success__DSRL.csv <==
step,mean,lo,hi
0,0.4844,0.4844,0.4844
50000,0.270833,0.200337,0.341329
100000,0.0052,0,0.0142067
150000,0.0573,0.00241494,0.112185
200000,0,0,0
250000,0,0,0
300000,0,0,0
350000,0,0,0
400000,0,0,0
450000,0,0,0
500000,0,0,0
550000,0,0,0
600000,0,0,0
650000,0,0,0
700000,0.0052,0,0.0142067
750000,0.0052,0,0.0142067
800000,0,0,0
850000,0,0,0
900000,0,0,0
950000,0,0,0
1000000,0,0,0
1050000,0,0,0
1100000,0,0,0
1150000,0,0,0
1200000,0.0052,0,0.0142067
1250000,0,0,0
1300000,0,0,0
1350000,0.0208333,0,0.0569177
1400000,0,0,0
1450000,0,0,0
1500000,0,0,0
1550000,0,0,0
1600000,0.0104,0,0.0284133
1650000,0.0572667,0,0.116442
1700000,0.0260333,0,0.0711244
1750000,0,0,0
1800000,0.0104,0,0.0284133
1850000,0.0520667,0,0.142249
1900000,0.0156,0,0.0312
1950000,0.026,0.0169933,0.0350067
2000000,0.0052,0,0.0142067


==> figures/data/robomimic/tidy/robomimic_toolhang_success__EXPO.csv <==
step,mean,lo,hi
0,0.4844,0.4844,0.4844
50000,0.0885333,0,0.215817
100000,0.0885333,0.0114655,0.165601
150000,0.0312333,0,0.0624833
200000,0.0729,0.025143,0.120657
250000,0.0208,0.00278667,0.0388133
300000,0.0208333,0,0.0447173
350000,0.0208,0.00278667,0.0388133
400000,0.0156,0,0.0312
450000,0.0364667,0,0.0867277
500000,0.0208,0.0117933,0.0298067
550000,0.0104,0,0.0284133
600000,0.0052,0,0.0142067
650000,0.0052,0,0.0142067
700000,0.0156333,0,0.0427111
750000,0.0052,0,0.0142067
800000,0,0,0
850000,0.0052,0,0.0142067
900000,0,0,0
950000,0.0156333,0,0.0427111
1000000,0.0052,0,0.0142067
1050000,0.0052,0,0.0142067
1100000,0.0052,0,0.0142067
1150000,0.0052,0,0.0142067
1200000,0,0,0
1250000,0.0156,0,0.0312
1300000,0.0052,0,0.0142067
1350000,0.0052,0,0.0142067
1400000,0.0104,0,0.0284133
1450000,0.0052,0,0.0142067
1500000,0.0052,0,0.0142067
1550000,0.0052,0,0.0142067
1600000,0.0104,0,0.0284133
1650000,0,0,0
1700000,0,0,0
1750000,0.0052,0,0.0142067
1800000,0,0,0
1850000,0,0,0
1900000,0,0,0
1950000,0.0104,0,0.0284133
2000000,0,0,0


==> figures/data/robomimic/tidy/robomimic_toolhang_success__OGPOCA.csv <==
step,mean,lo,hi
0,0.4844,0.4844,0.4844
50000,0.229133,0.164073,0.294193
100000,0.109367,0,0.237266
150000,0.208333,0.106682,0.309984
200000,0.536467,0.459399,0.613535
250000,0.536467,0.364343,0.70859
300000,0.776033,0.687176,0.864891
350000,0.859333,0.79122,0.927447
400000,0.890633,0.859383,0.921883
450000,0.8958,0.832654,0.958946
500000,0.8854,0.814956,0.955844
550000,0.906267,0.864936,0.947597
600000,0.895833,0.848131,0.943536
650000,0.9323,0.923293,0.941307
700000,0.901033,0.823965,0.978101
750000,0.916667,0.907602,0.925731
800000,0.885433,0.846128,0.924739
850000,0.875,0.779936,0.970064
900000,0.921833,0.894756,0.948911
950000,0.890633,0.807935,0.973332
1000000,0.8646,0.828573,0.900627
1050000,0.921867,0.894789,0.948944
1100000,0.880233,0.844149,0.916318
1150000,0.8802,0.871193,0.889207


==> figures/data/robomimic/tidy/robomimic_toolhang_success__QF.csv <==
step,mean,lo,hi
0,0.4844,0.4844,0.4844
50000,0.0052,0,0.0142067
100000,0.0364333,0,0.0757455
150000,0.0677,0.00455437,0.130846
200000,0.156267,0.0692569,0.243276
250000,0.114567,0,0.247451
300000,0.125,0,0.314486
350000,0.3698,0.0918839,0.647716
400000,0.406233,0.0388338,0.773633
450000,0.510433,0.30892,0.711946
500000,0.718767,0.677436,0.760097
550000,0.75,0.614727,0.885273
600000,0.8229,0.768015,0.877785
650000,0.854133,0.809042,0.899224
700000,0.9219,0.9219,0.9219
750000,0.885433,0.846128,0.924739
800000,0.953133,0.911746,0.99452
850000,0.890633,0.859383,0.921883
900000,0.968767,0.953117,0.984417
950000,0.911467,0.878937,0.943997
1000000,0.947933,0.92406,0.971806
1050000,0.9375,0.896132,0.978868
1100000,0.9375,0.9219,0.9531
1150000,0.916667,0.892783,0.940551
1200000,0.937533,0.910456,0.964611
1250000,0.963567,0.954502,0.972631
1300000,0.911433,0.872121,0.950745
1350000,0.921867,0.894789,0.948944
1400000,0.921867,0.906217,0.937517
1450000,0.9375,0.9062,0.9688
1500000,0.963567,0.939683,0.987451
1550000,0.937467,0.910389,0.964544
1600000,0.947933,0.915403,0.980463
1650000,0.953133,0.937483,0.968783
1700000,0.9427,0.903342,0.982058
1750000,0.9375,0.896132,0.978868
1800000,0.9323,0.89973,0.96487
1850000,0.947933,0.915403,0.980463
1900000,0.953167,0.926089,0.980244
1950000,0.9792,0.970193,0.988207
2000000,0.958367,0.925837,0.990897


==> figures/data/robomimic/tidy/robomimic_toolhang_success__QFPlus.csv <==
step,mean,lo,hi
0,0.4844,0.4844,0.4844
50000,0.1198,0.0157574,0.223843
100000,0.239567,0.191853,0.28728
150000,0.359367,0.256918,0.461815
200000,0.4531,0.381514,0.524686
250000,0.484367,0.292386,0.676348
300000,0.677067,0.537015,0.817118
350000,0.8125,0.771132,0.853868
400000,0.791667,0.690016,0.893318
450000,0.7969,0.725314,0.868486
500000,0.8073,0.744154,0.870446
550000,0.796867,0.620833,0.9729
600000,0.869767,0.792665,0.946868
650000,0.885433,0.846128,0.924739
700000,0.8802,0.817054,0.943346
750000,0.8906,0.875,0.9062
800000,0.875,0.803414,0.946586
850000,0.895833,0.871949,0.919717
900000,0.947933,0.92406,0.971806
950000,0.916667,0.839565,0.993768
1000000,0.895867,0.830807,0.960927
1050000,0.8802,0.806382,0.954018
1100000,0.937533,0.883378,0.991689
1150000,0.8802,0.832443,0.927957
1200000,0.958333,0.949269,0.967398
1250000,0.906233,0.890583,0.921883
1300000,0.9375,0.9375,0.9375
1350000,0.9427,0.924687,0.960713
1400000,0.921867,0.880536,0.963197
1450000,0.942733,0.906649,0.978818
1500000,0.921867,0.865509,0.978224
1550000,0.921867,0.88048,0.963254
1600000,0.937533,0.910456,0.964611
1650000,0.927067,0.903194,0.95094
1700000,0.9375,0.9062,0.9688
1750000,0.963567,0.939683,0.987451
1800000,0.942733,0.918849,0.966617
1850000,0.953167,0.926089,0.980244
1900000,0.9271,0.887742,0.966458
1950000,0.901033,0.882962,0.919104
2000000,0.9427,0.933693,0.951707


==> figures/data/robomimic/tidy/robomimic_transport_success__DSRL.csv <==
step,mean,lo,hi
0,0.4844,0.4844,0.4844
50000,0,0,0
100000,0,0,0
150000,0,0,0
200000,0,0,0
250000,0,0,0
300000,0,0,0
350000,0,0,0
400000,0,0,0
450000,0,0,0
500000,0,0,0
550000,0,0,0
600000,0,0,0
650000,0,0,0
700000,0,0,0
750000,0,0,0
800000,0,0,0
850000,0,0,0
900000,0,0,0
950000,0,0,0
1000000,0,0,0
1050000,0,0,0
1100000,0,0,0
1150000,0,0,0
1200000,0,0,0
1250000,0,0,0
1300000,0,0,0
1350000,0,0,0
1400000,0,0,0
1450000,0,0,0
1500000,0,0,0
1550000,0,0,0
1600000,0,0,0
1650000,0,0,0
1700000,0,0,0
1750000,0,0,0
1800000,0,0,0
1850000,0.0104,0,0.0284133
1900000,0,0,0
1950000,0,0,0
2000000,0,0,0


==> figures/data/robomimic/tidy/robomimic_transport_success__EXPO.csv <==
step,mean,lo,hi
0,0.4844,0.4844,0.4844
50000,0.0416333,0.0091033,0.0741634
100000,0.0364333,0,0.0757455
150000,0.0260333,0.00216027,0.0499064
200000,0.0208,0.0117933,0.0298067
250000,0.0364333,0.0125494,0.0603173
300000,0.0208333,0,0.0447173
350000,0.0312333,0.0155833,0.0468834
400000,0.0312333,0,0.0624833
450000,0.026,0.0169933,0.0350067
500000,0.0208,0.00278667,0.0388133
550000,0,0,0
600000,0.0260333,0.00796227,0.0441044
650000,0,0,0
700000,0.0260333,0,0.0711244
750000,0.0104,0,0.0284133
800000,0.0052,0,0.0142067
850000,0.0052,0,0.0142067
900000,0.0052,0,0.0142067
950000,0.0156,0.0156,0.0156
1000000,0.0208,0.0117933,0.0298067
1050000,0.0156,0,0.0312
1100000,0.0104,0.00139334,0.0194067
1150000,0.0208333,0,0.0447173
1200000,0.0208,0.0117933,0.0298067
1250000,0.0156,0,0.0312
1300000,0.0052,0,0.0142067
1350000,0.0208333,0,0.0569177
1400000,0.0156,0,0.0312
1450000,0.0052,0,0.0142067
1500000,0.0052,0,0.0142067
1550000,0.0260333,0.00796227,0.0441044
1600000,0.0052,0,0.0142067
1650000,0.0052,0,0.0142067
1700000,0.0052,0,0.0142067
1750000,0.0104,0,0.0284133
1800000,0.0156,0,0.0312
1850000,0.0156,0,0.0312
1900000,0.0052,0,0.0142067
1950000,0,0,0
2000000,0.0052,0,0.0142067


==> figures/data/robomimic/tidy/robomimic_transport_success__OGPOCA.csv <==
step,mean,lo,hi
0,0.4844,0.4844,0.4844
50000,0.4375,0.396132,0.478868
100000,0.515633,0.443992,0.587274
150000,0.5677,0.519943,0.615457
200000,0.583333,0.411267,0.7554
250000,0.6198,0.515735,0.723865
300000,0.7344,0.639336,0.829464
350000,0.7396,0.676454,0.802746
400000,0.7656,0.709256,0.821944
450000,0.786433,0.684782,0.888084
500000,0.7396,0.635557,0.843643
550000,0.770867,0.705807,0.835927
600000,0.796867,0.709902,0.883832
650000,0.781233,0.678785,0.883682
700000,0.8177,0.73755,0.89785
750000,0.875,0.8438,0.9062
800000,0.781267,0.727111,0.835422
850000,0.854167,0.830283,0.878051
900000,0.8542,0.845193,0.863207
950000,0.8073,0.789287,0.825313
1000000,0.848967,0.801253,0.89668
1050000,0.8958,0.877787,0.913813
1100000,0.8125,0.725544,0.899456
1150000,0.911467,0.878937,0.943997
1200000,0.854167,0.821653,0.886681
1250000,0.911467,0.856577,0.966356
1300000,0.874967,0.833636,0.916297
1350000,0.875,0.818656,0.931344
1400000,0.901,0.891993,0.910007
1450000,0.8698,0.845971,0.893629
1500000,0.901033,0.861728,0.940339
1550000,0.8281,0.8281,0.8281
1600000,0.854133,0.789073,0.919193
1650000,0.911467,0.863753,0.95918
1700000,0.885433,0.822271,0.948595
1750000,0.895833,0.859749,0.931918
1800000,0.890633,0.859383,0.921883
1850000,0.947933,0.915403,0.980463
1900000,0.932267,0.908383,0.956151
1950000,0.859333,0.79122,0.927447
2000000,0.906233,0.859383,0.953083


==> figures/data/robomimic/tidy/robomimic_transport_success__QF.csv <==
step,mean,lo,hi
0,0.4844,0.4844,0.4844
50000,0.1198,0.045982,0.193618
100000,0.192733,0.118898,0.266569
150000,0.2344,0.162814,0.305986
200000,0.1823,0.142942,0.221658
250000,0.343733,0.272136,0.415331
300000,0.4479,0.384754,0.511046
350000,0.4948,0.485793,0.503807
400000,0.4635,0.400354,0.526646
450000,0.489567,0.4035,0.575633
500000,0.666667,0.592831,0.740502
550000,0.645833,0.554275,0.737392
600000,0.708333,0.612863,0.803804
650000,0.697933,0.634771,0.761095
700000,0.677067,0.626806,0.727328
750000,0.7396,0.62983,0.84937
800000,0.781267,0.694257,0.868276
850000,0.838533,0.79082,0.886247
900000,0.8125,0.7969,0.8281
950000,0.843733,0.77562,0.911847
1000000,0.875033,0.833703,0.916364
1050000,0.875,0.84798,0.90202
1100000,0.895833,0.871949,0.919717
1150000,0.927067,0.903194,0.95094
1200000,0.911467,0.893396,0.929538
1250000,0.906267,0.849965,0.962569
1300000,0.947933,0.92406,0.971806
1350000,0.880233,0.840921,0.919545
1400000,0.953133,0.937483,0.968783
1450000,0.9427,0.933693,0.951707
1500000,0.911467,0.863753,0.95918
1550000,0.974,0.964993,0.983007
1600000,0.9844,0.9688,1
1650000,0.968733,0.941656,0.995811
1700000,0.9896,0.980593,0.998607
1750000,0.9844,0.9688,1
1800000,0.9427,0.91013,0.97527
1850000,0.958333,0.934449,0.982217
1900000,0.906267,0.852169,0.960364
1950000,0.947933,0.929862,0.966004
2000000,0.963567,0.954502,0.972631


==> figures/data/robomimic/tidy/robomimic_transport_success__QFPlus.csv <==
step,mean,lo,hi
0,0.4844,0.4844,0.4844
50000,0.6615,0.598354,0.724646
100000,0.687533,0.660456,0.714611
150000,0.760433,0.727903,0.792963
200000,0.807267,0.721234,0.8933
250000,0.776033,0.730942,0.821124
300000,0.8229,0.783542,0.862258
350000,0.786467,0.768396,0.804538
400000,0.833367,0.800837,0.865897
450000,0.833333,0.774158,0.892508
500000,0.890633,0.843783,0.937483
550000,0.8854,0.822254,0.948546
600000,0.916633,0.898562,0.934704
650000,0.875,0.818656,0.931344
700000,0.859367,0.832289,0.886444
750000,0.833367,0.815296,0.851438
800000,0.927067,0.903194,0.95094
850000,0.895833,0.863319,0.928347
900000,0.8594,0.83238,0.88642
950000,0.921867,0.880536,0.963197
1000000,0.901067,0.864982,0.937151
1050000,0.901033,0.87716,0.924906
1100000,0.8854,0.876393,0.894407
1150000,0.885433,0.846128,0.924739
1200000,0.9323,0.89973,0.96487
1250000,0.911433,0.902369,0.920498
1300000,0.9427,0.933693,0.951707
1350000,0.921867,0.894789,0.948944
1400000,0.9219,0.853809,0.989991
1450000,0.958333,0.949269,0.967398
1500000,0.8958,0.877787,0.913813
1550000,0.911467,0.878937,0.943997
1600000,0.942733,0.868898,1
1650000,0.953133,0.926056,0.980211
1700000,0.963533,0.945462,0.981604
1750000,0.953133,0.911746,0.99452
1800000,0.953133,0.937483,0.968783
1850000,0.974,0.964993,0.983007
1900000,0.9375,0.9219,0.9531
1950000,0.953167,0.926089,0.980244
2000000,0.916667,0.877355,0.955979


==> figures/data/robomimic/tidy_ode/robomimic_square_success__EXPO.csv <==
step,mean,lo,hi
0,0.2656,0.2656,0.2656
50000,0.1823,0.10215,0.26245
100000,0.208333,0.101995,0.314672
150000,0.223933,0.0787552,0.369111
200000,0.302067,0.145556,0.458578
250000,0.2917,0.0683452,0.515055
300000,0.359333,0.175107,0.54356
350000,0.333333,0.181567,0.485099
400000,0.343767,0.208436,0.479098
450000,0.411467,0.208116,0.614818
500000,0.4531,0.171409,0.734791
550000,0.3646,0.106761,0.622439
600000,0.4427,0.2394,0.646
650000,0.447933,0.247045,0.648822
700000,0.520867,0.24786,0.793874
750000,0.4323,0.163321,0.701279
800000,0.536433,0.214611,0.858256
850000,0.5573,0.338354,0.776246
900000,0.614567,0.352505,0.876629
950000,0.5208,0.205047,0.836553
1000000,0.5625,0.291415,0.833585
1050000,0.583333,0.370656,0.796011
1100000,0.588533,0.360837,0.81623
1150000,0.6146,0.348812,0.880388
1200000,0.651033,0.423337,0.87873
1250000,0.588567,0.376447,0.800686
1300000,0.6354,0.412045,0.858755
1350000,0.593767,0.281664,0.90587
1400000,0.598967,0.403593,0.79434
1450000,0.635433,0.386245,0.884622
1500000,0.583333,0.302784,0.863883


==> figures/data/robomimic/tidy_ode/robomimic_square_success__OGPOCA.csv <==
step,mean,lo,hi
0,0.2656,0.2656,0.2656
50000,0.302067,0.265925,0.338209
100000,0.333333,0.294021,0.372645
150000,0.338533,0.247012,0.430055
200000,0.468733,0.344704,0.592762
250000,0.578133,0.43495,0.721317
300000,0.599,0.481714,0.716286
350000,0.593767,0.421917,0.765617
400000,0.6771,0.551776,0.802424
450000,0.6927,0.629554,0.755846
500000,0.755233,0.627972,0.882495
550000,0.75,0.616515,0.883485
600000,0.776033,0.643149,0.908918
650000,0.739567,0.526872,0.952261
700000,0.817733,0.675931,0.959536
750000,0.776033,0.634277,0.91779
800000,0.880167,0.791309,0.969024
850000,0.843767,0.731121,0.956412
900000,0.8125,0.756156,0.868844
950000,0.8333,0.679131,0.987469
1000000,0.781233,0.642369,0.920097
1050000,0.786433,0.653506,0.919361
1100000,0.833333,0.744517,0.92215
1150000,0.864567,0.787499,0.941635
1200000,0.843733,0.772136,0.915331
1250000,0.859367,0.832289,0.886444
1300000,0.843733,0.787431,0.900035
1350000,0.911433,0.875349,0.947518
1400000,0.8229,0.744282,0.901518
1450000,0.864567,0.832037,0.897097
1500000,0.895833,0.823665,0.968002


==> figures/data/robomimic/tidy_ode/robomimic_square_success__QF.csv <==
step,mean,lo,hi
0,0.2656,0.2656,0.2656
50000,0.276033,0.257962,0.294104
100000,0.4948,0.375457,0.614143
150000,0.651067,0.600863,0.701271
200000,0.718733,0.656233,0.781233
250000,0.833367,0.815296,0.851438
300000,0.8385,0.775354,0.901646
350000,0.885433,0.846128,0.924739
400000,0.901,0.891993,0.910007
450000,0.885433,0.822271,0.948595
500000,0.8698,0.845971,0.893629
550000,0.906267,0.879189,0.933344
600000,0.895867,0.850776,0.940958
650000,0.854167,0.806464,0.901869
700000,0.8854,0.849373,0.921427
750000,0.895833,0.856521,0.935145
800000,0.932267,0.908383,0.956151
850000,0.906233,0.890583,0.921883
900000,0.895833,0.871949,0.919717
950000,0.890633,0.863556,0.917711
1000000,0.8646,0.809715,0.919485
1050000,0.9271,0.918093,0.936107
1100000,0.942733,0.897585,0.987882
1150000,0.9323,0.89973,0.96487
1200000,0.927067,0.894537,0.959597
1250000,0.9427,0.91013,0.97527
1300000,0.9375,0.896132,0.978868
1350000,0.921867,0.890617,0.953117
1400000,0.901033,0.823965,0.978101
1450000,0.9375,0.8906,0.9844
1500000,0.906267,0.879189,0.933344


==> figures/data/robomimic/tidy_ode/robomimic_square_success__QFPlus.csv <==
step,mean,lo,hi
0,0.2656,0.2656,0.2656
50000,0.5052,0.431382,0.579018
100000,0.6146,0.590771,0.638429
150000,0.7292,0.720193,0.738207
200000,0.8177,0.762815,0.872585
250000,0.8698,0.810647,0.928953
300000,0.895833,0.848131,0.943536
350000,0.927067,0.908996,0.945138
400000,0.8854,0.876393,0.894407
450000,0.9167,0.851656,0.981744
500000,0.916633,0.884103,0.949163
550000,0.9427,0.933693,0.951707
600000,0.958333,0.934449,0.982217
650000,0.963567,0.924255,1
700000,0.9688,0.9688,0.9688
750000,0.9427,0.91013,0.97527
800000,0.974,0.964993,0.983007
850000,0.947933,0.92406,0.971806
900000,0.963533,0.931003,0.996063
950000,0.968767,0.953117,0.984417
1000000,0.963567,0.939683,0.987451
1050000,0.963533,0.931003,0.996063
1100000,0.9896,0.980593,0.998607
1150000,0.9844,0.9688,1
1200000,0.947933,0.897672,0.998194
1250000,0.9844,0.9688,1
1300000,0.973967,0.955896,0.992038
1350000,0.9792,0.970193,0.988207
1400000,0.968767,0.953117,0.984417
1450000,1,1,1
1500000,0.9896,0.980593,0.998607


==> figures/data/robomimic/tidy_ode/robomimic_toolhang_success__EXPO.csv <==
step,mean,lo,hi
0,0.2031,0.2031,0.2031
50000,0.0625,0.00615632,0.118844
100000,0.0208333,0,0.0447173
150000,0.0364667,0.00393663,0.0689967
200000,0.0260333,0,0.0711244
250000,0.0208333,0,0.0447173
300000,0.0208,0.00278667,0.0388133
350000,0.0156333,0,0.0427111
400000,0.0104,0,0.0284133
450000,0.0156,0,0.0312
500000,0.0208333,0,0.0447173
550000,0.0104,0.00139334,0.0194067
600000,0.0156333,0,0.0427111
650000,0.0104,0,0.0284133
700000,0,0,0
750000,0.0104,0,0.0284133
800000,0.0156,0,0.0312
850000,0.0104,0,0.0284133
900000,0,0,0
950000,0.0104,0,0.0284133
1000000,0,0,0
1050000,0.0052,0,0.0142067
1100000,0.0104,0.00139334,0.0194067
1150000,0.0052,0,0.0142067
1200000,0,0,0
1250000,0,0,0
1300000,0,0,0
1350000,0.0104,0.00139334,0.0194067
1400000,0,0,0
1450000,0,0,0
1500000,0.0052,0,0.0142067
1550000,0,0,0
1600000,0,0,0
1650000,0,0,0
1700000,0,0,0
1750000,0.0156333,0,0.0427111
1800000,0,0,0
1850000,0,0,0
1900000,0,0,0
1950000,0.0052,0,0.0142067
2000000,0.0052,0,0.0142067


==> figures/data/robomimic/tidy_ode/robomimic_toolhang_success__OGPOCA.csv <==
step,mean,lo,hi
0,0.2031,0.2031,0.2031
50000,0.2448,0.133927,0.355673
100000,0.203133,0,0.454608
150000,0.333333,0.256232,0.410435
200000,0.411433,0.305095,0.517772
250000,0.421867,0.380536,0.463197
300000,0.598967,0.520296,0.677637
350000,0.635433,0.534989,0.735878
400000,0.796867,0.714206,0.879527
450000,0.8229,0.677688,0.968112
500000,0.859367,0.812517,0.906217
550000,0.921867,0.906217,0.937517
600000,0.890633,0.859383,0.921883
650000,0.932267,0.896182,0.968351
700000,0.8854,0.830515,0.940285
750000,0.895833,0.863319,0.928347
800000,0.911433,0.887549,0.935317
850000,0.838567,0.743096,0.934037
900000,0.9375,0.896132,0.978868
950000,0.916667,0.892783,0.940551
1000000,0.848967,0.783907,0.914027
1050000,0.880233,0.808065,0.952402
1100000,0.906233,0.890583,0.921883
1150000,0.9271,0.918093,0.936107


==> figures/data/robomimic/tidy_ode/robomimic_toolhang_success__QF.csv <==
step,mean,lo,hi
0,0.2031,0.2031,0.2031
50000,0.0208333,0,0.0447173
100000,0.0364333,0,0.0757455
150000,0.0573,0.0247299,0.0898701
200000,0.1771,0.137742,0.216458
250000,0.0468667,0.0197889,0.0739444
300000,0.0572667,0,0.1433
350000,0.171867,0.0439675,0.299766
400000,0.380167,0.168015,0.592318
450000,0.411467,0.118184,0.704749
500000,0.4531,0.222938,0.683262
550000,0.4635,0.303892,0.623108
600000,0.671867,0.63048,0.713254
650000,0.744767,0.694563,0.794971
700000,0.8125,0.7812,0.8438
750000,0.7656,0.694014,0.837186
800000,0.838533,0.788272,0.888794
850000,0.885433,0.852903,0.917963
900000,0.8698,0.814915,0.924685
950000,0.8073,0.759543,0.855057
1000000,0.7656,0.694014,0.837186
1050000,0.8854,0.849373,0.921427
1100000,0.796867,0.684221,0.909512
1150000,0.8802,0.856371,0.904029
1200000,0.864567,0.825261,0.903872
1250000,0.8854,0.861571,0.909229
1300000,0.895833,0.871949,0.919717
1350000,0.901,0.891993,0.910007
1400000,0.921867,0.880536,0.963197
1450000,0.947933,0.92406,0.971806
1500000,0.895833,0.859749,0.931918
1550000,0.864567,0.805449,0.923685
1600000,0.916667,0.839565,0.993768
1650000,0.911433,0.887549,0.935317
1700000,0.895833,0.848131,0.943536
1750000,0.916667,0.830597,1
1800000,0.859367,0.812517,0.906217
1850000,0.927067,0.894537,0.959597
1900000,0.901033,0.85332,0.948747
1950000,0.9427,0.894943,0.990457
2000000,0.911433,0.872121,0.950745


==> figures/data/robomimic/tidy_ode/robomimic_toolhang_success__QFPlus.csv <==
step,mean,lo,hi
0,0.2031,0.2031,0.2031
50000,0.1302,0.0108566,0.249543
100000,0.286433,0.247121,0.325745
150000,0.322933,0.259771,0.386095
200000,0.484367,0.401706,0.567027
250000,0.463567,0.427482,0.499651
300000,0.572933,0.463211,0.682656
350000,0.796867,0.728753,0.86498
400000,0.6823,0.451962,0.912638
450000,0.822933,0.790403,0.855463
500000,0.843733,0.772136,0.915331
550000,0.833333,0.706072,0.960595
600000,0.854167,0.696127,1
650000,0.8802,0.794109,0.966291
700000,0.838533,0.764659,0.912408
750000,0.916667,0.866463,0.966871
800000,0.875,0.818656,0.931344
850000,0.885433,0.826315,0.944551
900000,0.906233,0.874983,0.937483
950000,0.901,0.891993,0.910007
1000000,0.901033,0.87716,0.924906
1050000,0.890633,0.843783,0.937483
1100000,0.8802,0.832443,0.927957
1150000,0.838567,0.814683,0.862451
1200000,0.8958,0.886793,0.904807
1250000,0.901033,0.882962,0.919104
1300000,0.927067,0.908996,0.945138
1350000,0.953133,0.937483,0.968783
1400000,0.9323,0.89973,0.96487
1450000,0.9219,0.853809,0.989991
1500000,0.921867,0.906217,0.937517
1550000,0.953133,0.921883,0.984383
1600000,0.958333,0.949269,0.967398
1650000,0.937533,0.910456,0.964611
1700000,0.9323,0.914287,0.950313
1750000,0.911433,0.872121,0.950745
1800000,0.9375,0.9062,0.9688
1850000,0.921867,0.890617,0.953117
1900000,0.9375,0.9219,0.9531
1950000,0.901033,0.861728,0.940339
2000000,0.9323,0.892942,0.971658


==> figures/data/robomimic/tidy_ode/robomimic_transport_success__EXPO.csv <==
step,mean,lo,hi
0,0.1406,0.1406,0.1406
50000,0.0364333,0.0125494,0.0603173
100000,0.0104,0.00139334,0.0194067
150000,0.0260333,0.00216027,0.0499064
200000,0.0208333,0,0.0447173
250000,0.0260333,0.00796227,0.0441044
300000,0.026,0.0169933,0.0350067
350000,0.0416667,0.0177827,0.0655506
400000,0.0156333,0,0.0427111
450000,0.0156,0.0156,0.0156
500000,0.0208,0.00278667,0.0388133
550000,0.026,0.0169933,0.0350067
600000,0.0208333,0,0.0569177
650000,0.0312667,0.00418894,0.0583444
700000,0.0104,0,0.0284133
750000,0.0312667,0.00418894,0.0583444
800000,0.0312333,0.0155833,0.0468834
850000,0.0052,0,0.0142067
900000,0.0156,0,0.0312
950000,0.0208,0.0117933,0.0298067
1000000,0.0312333,0.00415561,0.0583111
1050000,0.0260333,0,0.0585634
1100000,0.0156,0,0.0312
1150000,0.0208333,0,0.0447173
1200000,0.0104,0,0.0284133
1250000,0.0052,0,0.0142067
1300000,0.0208,0.00278667,0.0388133
1350000,0.0364333,0.0273689,0.0454977
1400000,0.0104,0.00139334,0.0194067
1450000,0.0312333,0,0.0624833
1500000,0.0052,0,0.0142067
1550000,0.0156,0,0.0312
1600000,0.0052,0,0.0142067
1650000,0.0104,0,0.0284133
1700000,0.0156,0,0.0312
1750000,0.0208333,0,0.0447173
1800000,0.0156,0,0.0312
1850000,0.0156333,0,0.0427111
1900000,0,0,0
1950000,0.0052,0,0.0142067
2000000,0,0,0


==> figures/data/robomimic/tidy_ode/robomimic_transport_success__OGPOCA.csv <==
step,mean,lo,hi
0,0.1406,0.1406,0.1406
50000,0.473933,0.356616,0.591251
100000,0.447933,0.370865,0.525001
150000,0.510433,0.436559,0.584308
200000,0.531267,0.444257,0.618276
250000,0.718767,0.585229,0.852305
300000,0.6771,0.501496,0.852704
350000,0.6875,0.615914,0.759086
400000,0.723967,0.629782,0.818151
450000,0.739567,0.541714,0.937419
500000,0.697933,0.593911,0.801956
550000,0.7448,0.689915,0.799685
600000,0.791667,0.743899,0.839435
650000,0.723967,0.529847,0.918086
700000,0.8125,0.740914,0.884086
750000,0.875,0.818656,0.931344
800000,0.708333,0.547922,0.868745
850000,0.859367,0.812517,0.906217
900000,0.781233,0.754156,0.808311
950000,0.8281,0.8281,0.8281
1000000,0.8177,0.754554,0.880846
1050000,0.8802,0.821047,0.939353
1100000,0.843733,0.802403,0.885064
1150000,0.8646,0.81436,0.91484
1200000,0.8281,0.756514,0.899686
1250000,0.906267,0.849909,0.962624
1300000,0.906267,0.849965,0.962569
1350000,0.906233,0.83812,0.974347
1400000,0.848933,0.785779,0.912087
1450000,0.838533,0.705649,0.971418
1500000,0.916667,0.830597,1
1550000,0.786467,0.660167,0.912766
1600000,0.869767,0.833682,0.905851
1650000,0.822933,0.713211,0.932656
1700000,0.911433,0.887549,0.935317
1750000,0.890633,0.82252,0.958747
1800000,0.9375,0.9219,0.9531
1850000,0.953133,0.937483,0.968783
1900000,0.932267,0.908383,0.956151
1950000,0.8646,0.855593,0.873607
2000000,0.895833,0.848131,0.943536


==> figures/data/robomimic/tidy_ode/robomimic_transport_success__QF.csv <==
step,mean,lo,hi
0,0.1406,0.1406,0.1406
50000,0.0677,0.0283415,0.107058
100000,0.0520667,0.0195366,0.0845967
150000,0.0885333,0.0560033,0.121063
200000,0.119767,0.039561,0.199972
250000,0.192733,0.0580283,0.327438
300000,0.203133,0.176056,0.230211
350000,0.203133,0.171883,0.234383
400000,0.260433,0.183365,0.337501
450000,0.1927,0.16013,0.22527
500000,0.3125,0.256156,0.368844
550000,0.276033,0.230942,0.321124
600000,0.343733,0.248694,0.438772
650000,0.343733,0.215834,0.471633
700000,0.3177,0.262815,0.372585
750000,0.458333,0.410565,0.506101
800000,0.437467,0.288422,0.586512
850000,0.546867,0.50548,0.588254
900000,0.526033,0.47832,0.573747
950000,0.520833,0.429275,0.612392
1000000,0.489567,0.444476,0.534658
1050000,0.578133,0.491168,0.665098
1100000,0.588533,0.529415,0.647651
1150000,0.578133,0.495473,0.660794
1200000,0.604133,0.449998,0.758269
1250000,0.692733,0.618898,0.766569
1300000,0.546833,0.519756,0.573911
1350000,0.5625,0.5156,0.6094
1400000,0.661467,0.581303,0.74163
1450000,0.5677,0.467235,0.668165
1500000,0.593767,0.515617,0.671917
1550000,0.661433,0.652369,0.670498
1600000,0.6146,0.544156,0.685044
1650000,0.6302,0.51294,0.74746
1700000,0.671867,0.522822,0.820912
1750000,0.692667,0.629505,0.755829
1800000,0.7396,0.68936,0.78984
1850000,0.6979,0.584874,0.810926
1900000,0.6823,0.583053,0.781547
1950000,0.708333,0.669021,0.747645
2000000,0.6771,0.598482,0.755718


==> figures/data/robomimic/tidy_ode/robomimic_transport_success__QFPlus.csv <==
step,mean,lo,hi
0,0.1406,0.1406,0.1406
50000,0.578133,0.480599,0.675667
100000,0.510433,0.33831,0.682557
150000,0.6823,0.530522,0.834078
200000,0.749967,0.708636,0.791297
250000,0.791667,0.767783,0.815551
300000,0.8177,0.778342,0.857058
350000,0.734367,0.651668,0.817065
400000,0.838533,0.79082,0.886247
450000,0.833333,0.785565,0.881101
500000,0.869767,0.830455,0.909079
550000,0.838533,0.806003,0.871063
600000,0.848933,0.775098,0.922769
650000,0.760433,0.683365,0.837501
700000,0.822933,0.745865,0.900001
750000,0.75,0.637313,0.862687
800000,0.875,0.8438,0.9062
850000,0.822933,0.74277,0.903097
900000,0.8594,0.7969,0.9219
950000,0.906233,0.890583,0.921883
1000000,0.901,0.891993,0.910007
1050000,0.8906,0.86358,0.91762
1100000,0.843767,0.802436,0.885097
1150000,0.8646,0.809715,0.919485
1200000,0.8906,0.8281,0.9531
1250000,0.8854,0.849373,0.921427
1300000,0.901033,0.87716,0.924906
1350000,0.838567,0.814683,0.862451
1400000,0.875033,0.820936,0.929131
1450000,0.9219,0.8594,0.9844
1500000,0.921867,0.850269,0.993464
1550000,0.916667,0.877355,0.955979
1600000,0.911467,0.852349,0.970585
1650000,0.927067,0.903194,0.95094
1700000,0.9375,0.9219,0.9531
1750000,0.9219,0.9219,0.9219
1800000,0.9323,0.914287,0.950313
1850000,0.906233,0.890583,0.921883
1900000,0.901033,0.861728,0.940339
1950000,0.916667,0.892783,0.940551
2000000,0.9375,0.881156,0.993844


==> figures/data/t2i/pickscore_qf3_hl128.csv <==
epoch,pickscore
0,19.717
1,20.475
2,20.792
3,21.229
4,21.697
5,21.662
6,21.859
7,21.98
8,22.104
9,22.014
10,21.923
11,22.157
12,22.617
13,22.357
14,22.08
15,22.537
16,22.464
17,22.57
18,22.24
19,22.283
20,22.106
21,22.549
22,22.466
23,22.694

